Unifying Model-Based and Neural Network Feedforward: Physics-Guided Neural Networks with Linear Autoregressive Dynamics

Unknown nonlinear dynamics often limit the tracking performance of feedforward control. The aim of this paper is to develop a feedforward control framework that can compensate these unknown nonlinear dynamics using universal function approximators. The feedforward controller is parametrized as a parallel combination of a physics-based model and a neural network, where both share the same linear autoregressive (AR) dynamics. This parametrization allows for efficient output-error optimization through Sanathanan-Koerner (SK) iterations. Within each SK-iteration, the output of the neural network is penalized in the subspace of the physics-based model through orthogonal projection-based regularization, such that the neural network captures only the unmodelled dynamics, resulting in interpretable models.

==> SmoothStribeck-1.tsv <==
-1	-1.00000007832384
-0.504	-0.504802649158501
-0.44	-0.442520256958335
-0.4	-0.405099031370298
-0.371	-0.37944680162123
-0.348	-0.360550841796127
-0.329	-0.346350858464105
-0.313	-0.335732274467321
-0.299	-0.327732340590071
-0.286	-0.321643514687076
-0.275	-0.317706048268309
-0.265	-0.315264098261824
-0.256	-0.314132674639149
-0.247	-0.314149623048981
-0.239	-0.315247087752152
-0.231	-0.317479448608627
-0.223	-0.320966369546015
-0.215	-0.325834721815256
-0.207	-0.332217402664822
-0.199	-0.340251486275156
-0.191	-0.350075490868516
-0.183	-0.36182548202251
-0.175	-0.375629649199558
-0.167	-0.391600884857443
-0.158	-0.41226648414041
-0.149	-0.43584898022481
-0.139	-0.465431035900784
-0.128	-0.501776560234631
-0.114	-0.552507492260544
-0.0900000000000001	-0.640286326856265
-0.083	-0.661774023350397
-0.077	-0.676716574797532
-0.073	-0.684256129169308
-0.069	-0.689374374890834
-0.0660000000000001	-0.691349596227019
-0.0640000000000001	-0.69166521794374
-0.0620000000000001	-0.691105863237899
-0.0600000000000001	-0.689606215877153
-0.0569999999999999	-0.685447724310799
-0.054	-0.678795412099064
-0.0509999999999999	-0.669420565183861
-0.0469999999999999	-0.652298718482559
-0.0429999999999999	-0.62943600592891
-0.0390000000000001	-0.600389520502637
-0.034	-0.554863837035739
-0.0290000000000001	-0.498748375685591
-0.0230000000000001	-0.417518694393458
-0.016	-0.305072745723487
-0.00700000000000012	-0.138707160259015
0.018	0.338975202909283
0.0250000000000001	0.446238969885785
0.0310000000000001	0.522473789325132
0.0370000000000001	0.583433342320822
0.042	0.622769647099813
0.0469999999999999	0.652298718482559
0.0509999999999999	0.669420565183861
0.0549999999999999	0.681304093296478
0.0580000000000001	0.68709966307262
0.0609999999999999	0.690477713449284
0.0629999999999999	0.69149896025578
0.0649999999999999	0.691612757164644
0.0669999999999999	0.690883641892128
0.0700000000000001	0.688346249903946
0.073	0.684256129169308
0.077	0.676716574797532
0.0820000000000001	0.664522505351108
0.0880000000000001	0.646778496736905
0.097	0.615975486828523
0.116	0.545046365279958
0.131	0.491501898503089
0.142	0.456192379494572
0.152	0.427663554808316
0.161	0.405055434712266
0.17	0.385351470827447
0.179	0.368463276230728
0.187	0.355701465797959
0.195	0.34493113178428
0.203	0.336019356384863
0.211	0.32882827482382
0.219	0.323219683980253
0.227	0.319058317499179
0.235	0.316214106157102
0.243	0.314563669421095
0.251	0.313991228090371
0.26	0.314501997845993
0.27	0.316339175175044
0.28	0.3193447319358
0.291	0.32381548869547
0.304	0.330432878298551
0.318	0.338897604847422
0.334	0.349938308893394
0.353	0.364519640856839
0.375	0.382881449863653
0.403	0.407838102613498
0.439	0.441565325956622
0.49	0.491032508778252
0.578	0.578209540137325
0.845	0.845001469141279
1	1.00000007832384


==> SmoothStribeck-2.tsv <==
-1	-1
1	1


==> SmoothStribeck-3.tsv <==
-1	-7.83238376378392e-08
-0.523	-0.000569593473477514
-0.459	-0.00179793064009304
-0.419	-0.0036526649593065
-0.39	-0.00607227136905086
-0.366	-0.00920934799562079
-0.346	-0.0129879753843345
-0.329	-0.0173508584641049
-0.314	-0.0223533374383231
-0.3	-0.0282576011932942
-0.287	-0.0350599004757139
-0.275	-0.0427060482683095
-0.264	-0.0510859409082451
-0.253	-0.061003752772341
-0.243	-0.071563669421095
-0.233	-0.0838085476930592
-0.223	-0.0979663695460153
-0.213	-0.114283123147458
-0.203	-0.133019356384863
-0.193	-0.154444156825268
-0.183	-0.17882548202251
-0.173	-0.206415352243618
-0.163	-0.237427847238204
-0.153	-0.27200706445617
-0.142	-0.314192379494572
-0.13	-0.364898490349757
-0.115	-0.433770952701306
-0.089	-0.554563091509982
-0.081	-0.586175288279567
-0.075	-0.60576184979275
-0.0700000000000001	-0.618346249903946
-0.0660000000000001	-0.625349596227019
-0.0629999999999999	-0.62849896025578
-0.0609999999999999	-0.629477713449284
-0.0589999999999999	-0.629483006017303
-0.0569999999999999	-0.628447724310799
-0.0549999999999999	-0.626304093296479
-0.052	-0.620862026796785
-0.0489999999999999	-0.612546879828544
-0.046	-0.601139806946134
-0.042	-0.580769647099813
-0.038	-0.55411810439557
-0.0330000000000001	-0.511493581188269
-0.028	-0.458249040963397
-0.022	-0.380563296022256
-0.0150000000000001	-0.272638954891571
-0.00600000000000001	-0.113184096127772
0.016	0.289072745723487
0.0230000000000001	0.394518694393458
0.0290000000000001	0.46974837568559
0.034	0.520863837035739
0.0390000000000001	0.561389520502636
0.0429999999999999	0.58643600592891
0.0469999999999999	0.605298718482559
0.0509999999999999	0.618420565183861
0.054	0.624795412099064
0.0569999999999999	0.628447724310799
0.0589999999999999	0.629483006017303
0.0609999999999999	0.629477713449284
0.0629999999999999	0.62849896025578
0.0660000000000001	0.625349596227019
0.069	0.620374374890834
0.073	0.611256129169308
0.0780000000000001	0.596503413352729
0.0840000000000001	0.574935208185042
0.0920000000000001	0.541565820605054
0.105	0.4813825398727
0.13	0.364898490349757
0.143	0.310181138819861
0.155	0.26480240398684
0.166	0.227754381522971
0.176	0.197787735314264
0.186	0.171185150228576
0.196	0.147718321526148
0.206	0.127128511839653
0.216	0.109146137594208
0.226	0.0935038484360249
0.236	0.0799449671637542
0.246	0.0682286401172929
0.256	0.0581326746391491
0.267	0.0486577850793217
0.278	0.040657871596063
0.29	0.0333633474826713
0.303	0.0268781453485061
0.317	0.0212527185902434
0.332	0.0164894275390175
0.349	0.0123376704030937
0.368	0.00889659565730283
0.391	0.00596729400056795
0.418	0.0037175599939534
0.453	0.00200066229191687
0.502	0.000832090789195883
0.583	0.000191239893140294
0.802	3.29514458319302e-06
1	7.83238376378392e-08


==> SmoothStribeck-4.tsv <==
-0.6	-1.00000007832384
-0.6	1.00000007832384


==> SmoothStribeck-5.tsv <==
0.6	-1.00000007832384
0.6	1.00000007832384


==> ref10_f-1.tsv <==
0	0
0.504	0.000948283594302879
0.508	0.0143100619250767
0.512	0.0487383030264015
0.517	0.13458718312229
0.523	0.325193361897086
0.53	0.707837402120422
0.541	1.63494435921456
0.558	3.02154312381629
0.564	3.22271115536996
0.567	3.24664327199544
0.569	3.23508769618248
0.573	3.15141290743447
0.58	2.85714955884862
0.597	2.07808580402322
0.602	2.00231190110145
0.603	1.99907023560857
0.606	2.01250243413375
0.61	2.0797064586721
0.617	2.29557853216216
0.633	2.80886244877153
0.638	2.86495988348136
0.64	2.86804616576584
0.642	2.86042446766466
0.646	2.81601160391635
0.653	2.66952102173708
0.669	2.32256791413786
0.674	2.28842410123247
0.677	2.29149842083253
0.681	2.32118751640473
0.688	2.42697438144318
0.706	2.72555117506084
0.711	2.75150752701681
0.714	2.75063765046277
0.717	2.73844381682492
0.723	2.68729429052436
0.742	2.49765138533513
0.746	2.48823301419201
0.749	2.49145761716791
0.753	2.50856491789609
0.76	2.5656078905297
0.778	2.727392837263
0.784	2.74545398383162
0.788	2.7440519128668
0.793	2.72969386897526
0.804	2.67425371541109
0.813	2.64046748549774
0.818000000000001	2.63639765513368
0.822	2.64190208778486
0.828	2.66314939616958
0.841	2.73586732169125
0.851	2.77988588708486
0.857	2.79117600758019
0.862	2.79163159078262
0.868	2.7841253937666
0.884	2.75820808807998
0.89	2.75898870578207
0.896	2.76842896208342
0.905	2.79538050303258
0.924	2.85540224458885
0.932	2.866046611742
0.94	2.86771794041021
0.956	2.86609030531836
0.964	2.87317959953475
0.973	2.88991084402324
1.003	2.95345120909322
1.015	2.96324863890701
1.031	2.97546335444435
1.042	2.99139960663584
1.084	3.06227178191941
1.09	3.06590992040155
1.094	3.05245301967347
1.098	3.01605497896769
1.103	2.9250140228532
1.109	2.72414170628658
1.116	2.32499806545383
1.129	1.20876665113272
1.142	0.180831061309157
1.149	-0.06896759407819
1.153	-0.106981620962056
1.156	-0.0953149173748091
1.161	-0.0268326230187048
1.169	0.0758864003601882
1.171	0.0732720836718048
1.174	0.0313428185611766
1.179	-0.148972875181843
1.186	-0.620841394448753
1.211	-2.61437882445348
1.215	-2.66182919267566
1.217	-2.64469953817952
1.221	-2.53568553541408
1.228	-2.16277913606539
1.245	-1.18748825545498
1.25	-1.0930962861021
1.251	-1.08903623910692
1.254	-1.10558245642877
1.258	-1.18863356618735
1.265	-1.45477937330094
1.281	-2.08006971173459
1.286	-2.1443504473396
1.287	-2.14685916764241
1.29	-2.13428655116436
1.294	-2.07480452316889
1.301	-1.88603858151368
1.317	-1.44444206170639
1.322	-1.39969254274502
1.325	-1.40214667627366
1.328	-1.42525617228694
1.334	-1.52188165641534
1.356	-1.93731353022765
1.36	-1.94892210423607
1.363	-1.94007703095482
1.368	-1.89664878103582
1.378	-1.74934401659234
1.388	-1.62203382679674
1.393	-1.59517156592362
1.396	-1.59364996566595
1.4	-1.60797849616466
1.406	-1.65819771154157
1.428	-1.87590655838259
1.432	-1.88386949337298
1.436	-1.87857257348391
1.441	-1.85636768972077
1.465	-1.72146817941871
1.469	-1.72300935047637
1.474	-1.73766245670116
1.482	-1.78190890315606
1.497	-1.86697711110688
1.503	-1.88098284706298
1.507	-1.88186608509604
1.512	-1.87470246570957
1.52	-1.8513545860087
1.532	-1.81903750683775
1.538	-1.81532382882818
1.543	-1.82049382044356
1.55	-1.83845742656304
1.574	-1.91045912950475
1.58	-1.91404019483562
1.587	-1.91036924131982
1.606	-1.89384682182973
1.613	-1.89744417486737
1.621	-1.90993040690186
1.648	-1.96148718251235
1.657	-1.96576434733324
1.681	-1.96872944498514
1.691	-1.97944173592037
1.726	-2.02679325007402
1.732	-2.02938342067108
1.736	-2.01796633309803
1.74	-1.98544356038694
1.745	-1.90228326306645
1.751	-1.71583136645537
1.758	-1.3397181841834
1.769	-0.426118068210122
1.785	0.885720666484844
1.791	1.11331736616574
1.794	1.14272664929964
1.796	1.12883057869753
1.799	1.0571548060837
1.804	0.807834011089654
1.812	0.121687594903488
1.841	-2.75866949904409
1.846	-2.88620550561723
1.847	-2.89219542138794
1.849	-2.88590404470129
1.852	-2.83696586829701
1.858	-2.62334825009854
1.88	-1.69764532206067
1.884	-1.6737484032194
1.886	-1.68483445926349
1.89	-1.74858823550106
1.897	-1.95928000666126
1.913	-2.47186850312533
1.918	-2.53094035294604
1.92	-2.53545307013601
1.923	-2.52246260288558
1.927	-2.47226292296798
1.935	-2.29639152354033
1.948	-2.01405933162924
1.954	-1.96537566171697
1.957	-1.96712801004536
1.96	-1.98544817615118
1.966	-2.06306103470632
1.989	-2.41580981100893
1.993	-2.42409046048122
1.997	-2.41171825449835
2.003	-2.36255567508962
2.023	-2.17021059013433
2.027	-2.16391410495667
2.031	-2.17290929265106
2.036	-2.20299515803051
2.047	-2.30964617735378
2.058	-2.3992629249928
2.064	-2.41817289397879
2.068	-2.41745685483514
2.073	-2.40393958662554
2.083	-2.35473808676035
2.092	-2.31798471599116
2.097	-2.31109311365353
2.102	-2.31617764995074
2.107	-2.33233576508424
2.117	-2.3854088620143
2.13	-2.44947959632832
2.137	-2.46433789023485
2.142	-2.46521292273364
2.148	-2.4581595971476
2.165	-2.43202333937533
2.171	-2.43395105895434
2.177	-2.44437795238292
2.186	-2.47202257652792
2.204	-2.52838683886885
2.212	-2.53932530007511
2.219	-2.54138526889207
2.238	-2.54079659046785
2.245	-2.54806621587567
2.255	-2.56770014820001
2.281	-2.62400833714228
2.292	-2.63458965161477
2.312	-2.64982786694092
2.324	-2.66800236186953
2.36	-2.73062912509067
2.395	-2.77490979210606
2.442	-2.84979460545777
2.468	-2.88812756054241
2.534	-2.99348750239789
2.63	-3.15085674379779
2.633	-3.14451871780778
2.637	-3.11689567062669
2.642	-3.03943094662401
2.648	-2.85866287230476
2.655	-2.48714513282696
2.666	-1.57694485956494
2.682	-0.268985507301852
2.689	-0.0204764124709635
2.693	0.0161780778951313
2.696	0.00327535506770715
2.701	-0.0674955784529807
2.709	-0.173749249344102
2.711	-0.171869270989415
2.714	-0.130862760368449
2.719	0.0484440013434009
2.726	0.519984107930116
2.751	2.51508442733551
2.755	2.56189145499472
2.757	2.5442920393988
2.761	2.43406459741358
2.768	2.05835515332111
2.785	1.0758571687375
2.79	0.980012399048603
2.791	0.975714850007133
2.794	0.991652339845464
2.798	1.07411395585275
2.805	1.33967651315633
2.821	1.9637722703268
2.826	2.02722075354071
2.827	2.02952578708599
2.83	2.01626914320421
2.834	1.95571868848966
2.842	1.73238650573973
2.856	1.33449515867235
2.862	1.27205698003676
2.864	1.27085814668195
2.867	1.28670993127445
2.872	1.35395741400389
2.883	1.59739292512315
2.893	1.77795548653678
2.898	1.81302755377916
2.9	1.81496234731225
2.903	1.80543695034365
2.908	1.76076947936114
2.918	1.6107566163726
2.929	1.47280395449962
2.934	1.45078103670838
2.938	1.4550647891513
2.942	1.47707716912952
2.95	1.55815930243995
2.965	1.71243395724876
2.971	1.73345128338824
2.975	1.73046533729323
2.979	1.71549845277157
2.987	1.66195777224731
3	1.57658158453101
3.005	1.56374040065268
3.009	1.56440887906484
3.014	1.57801735472328
3.022	1.62066960388113
3.037	1.7027659317086
3.043	1.71551298415708
3.048	1.71454531272434
3.054	1.7019193430397
3.076	1.64243494523691
3.081	1.64353843665156
3.087	1.65420579600843
3.097	1.68609942905127
3.11	1.72381990630103
3.117	1.73161475640177
3.123	1.73044906752348
3.132	1.71999762560552
3.144	1.70664041948518
3.151	1.70660371518402
3.158	1.71380682542527
3.17	1.73695872441091
3.183	1.75984656673799
3.192	1.76647767459434
3.202	1.76583424198285
3.217	1.76326180541991
3.226	1.76800958943504
3.237	1.7810504920909
3.259	1.80861086057991
3.271	1.81495610436042
3.294	1.82374857564316
3.308	1.83686847004647
3.336	1.865187860358
3.384	1.90140218267233
3.414	1.92926110550411
3.452	1.96154464509698
3.507	2.01327078771267
3.526	2.02913519408868
3.53	2.01539163380696
3.534	1.97842734688173
3.539	1.88602112743268
3.545	1.68227733205428
3.552	1.27802598235439
3.565	0.149303211666437
3.578	-0.88979097571668
3.584	-1.11855382223461
3.587	-1.1480239042776
3.589	-1.13398852520185
3.592	-1.06186536368666
3.597	-0.811316232821263
3.605	-0.12276638444786
3.634	2.75509909421981
3.639	2.88078143442568
3.64	2.88642521544566
3.643	2.86801727238684
3.647	2.77299877227385
3.654	2.46922312176157
3.67	1.75062373900257
3.675	1.67321766619102
3.677	1.66959104211396
3.679	1.68112288280437
3.683	1.74559969651752
3.69	1.95686709318001
3.706	2.46771416939353
3.711	2.52586731765557
3.713	2.53003616119302
3.716	2.51658580932802
3.721	2.44831199476592
3.731	2.21382704335973
3.742	1.995767848099
3.747	1.96055528983931
3.75	1.9626599560716
3.754	1.9908415371735
3.76	2.07623558956342
3.78	2.39866898089095
3.785	2.41879507075239
3.788	2.41483147223938
3.792	2.39307003327041
3.8	2.31152655976878
3.813	2.17955451605731
3.818	2.16003051953093
3.822	2.16171314343305
3.826	2.17802548700797
3.833	2.2336682339783
3.852	2.39907256005608
3.857	2.41289760151686
3.861	2.41202269627268
3.866	2.39836767090759
3.876	2.34913817524419
3.885	2.31258855131231
3.89	2.30584664139398
3.895	2.31106804678636
3.901	2.33167787349719
3.913	2.39776017958077
3.924	2.44735552646751
3.93	2.45892968629536
3.935	2.45970734492006
3.941	2.45258635852658
3.958	2.42654886435995
3.964	2.42855753912751
3.97	2.43904887866204
3.979	2.46672163038433
3.997	2.52290336645605
4.005	2.53373899063326
4.012	2.53574087608794
4.03	2.53460915069239
4.037	2.54107812977325
4.046	2.5575345388468
4.076	2.62078850767135
4.088	2.63071678952069
4.104	2.642894965741
4.115	2.65865009932331
4.157	2.72925494831412
4.17	2.74063597650436
4.174	2.72767480444028
4.178	2.69197277044505
4.183	2.60193604535472
4.189	2.40220838380722
4.196	2.00396381105099
4.209	0.887554245527434
4.222	-0.142105448218463
4.229	-0.392710741560065
4.233	-0.430997306411204
4.236	-0.419425074779793
4.241	-0.350889510206584
4.249	-0.247635773182872
4.251	-0.250060455535877
4.254	-0.291688047620601
4.259	-0.471507494079862
4.266	-0.942839776510588
4.291	-2.93700204967553
4.295	-2.98473126820474
4.297	-2.96772849451384
4.301	-2.85892601047444
4.308	-2.48620765360446
4.325	-1.51043720470305
4.33	-1.41579403232102
4.331	-1.41168634722692
4.334	-1.42810102816984
4.338	-1.51101365207408
4.345	-1.7770505891778
4.361	-2.40268113090848
4.366	-2.46713939054499
4.367	-2.46968182965652
4.37	-2.45720242327469
4.374	-2.39781878920184
4.381	-2.2091310034848
4.397	-1.76729612214339
4.402	-1.72242117112781
4.405	-1.72480633037689
4.408	-1.7478569338618
4.414	-1.84440725088128
4.436	-2.26004683937523
4.44	-2.27172363574819
4.443	-2.26292300869366
4.448	-2.2195484651851
4.458	-2.0722557479278
4.468	-1.94485133689252
4.474	-1.91618730756879
4.478	-1.92128824948195
4.482	-1.94406328456429
4.49	-2.02657452860885
4.505	-2.18363873873067
4.511	-2.20593357755692
4.515	-2.20385580854782
4.519	-2.18983320355162
4.527	-2.13823939636874
4.54	-2.05595547107279
4.545	-2.04422269599988
4.549	-2.04574039394632
4.554	-2.06037039325952
4.562	-2.1046016610728
4.577	-2.18971024708933
4.583	-2.20374235770635
4.587	-2.20464097590038
4.592	-2.19749117769892
4.6	-2.17414905278269
4.612	-2.14180729506212
4.618	-2.13807490372086
4.623	-2.14323099015145
4.63	-2.16118231485718
4.654	-2.23321284216862
4.66	-2.23680546306096
4.667	-2.23314223928725
4.686	-2.2166051427784
4.693	-2.22019178209703
4.701	-2.23266965717407
4.728	-2.28424231217845
4.737	-2.28852638229825
4.761	-2.29148268060853
4.771	-2.30218860409455
4.806	-2.34954976695103
4.812	-2.35214125918557
4.816	-2.34072423969632
4.82	-2.30820091857308
4.825	-2.22503924056846
4.831	-2.03858509440027
4.838	-1.66246928536495
4.849	-0.748866972609545
4.865	0.562969384757984
4.872	0.809831885341239
4.875	0.830780111290729
4.877	0.817352329034458
4.881	0.730171216059714
4.888	0.430258170945288
4.905	-0.363424724049863
4.91	-0.444410814785189
4.912	-0.449193116470828
4.914	-0.43872292994267
4.918	-0.376264142794761
4.925	-0.169049628511987
4.941	0.324889194612125
4.946	0.375491175847976
4.949	0.372914186093193
4.952	0.347073219412847
4.958	0.238533148122763
4.98	-0.227961260022708
4.984	-0.24013742340522
4.987	-0.229273145916471
4.992	-0.178399382318516
5.002	-0.00699436161374045
5.013	0.152694337903581
5.018	0.179757654955354
5.021	0.179511300900389
5.024	0.16757774746414
5.03	0.114993074554075
5.052	-0.116577353438686
5.056	-0.122890512027505
5.06	-0.114127588604683
5.065	-0.0854059153187716
5.09	0.0881300977030062
5.094	0.0871295454564587
5.099	0.0719904446439044
5.107	0.0263472703417156
5.121	-0.0509336998457881
5.127	-0.0617953026263969
5.132	-0.0577262103036595
5.138	-0.0398190647498069
5.161	0.0428379073194369
5.166	0.0433229443240943
5.171	0.0359876771182748
5.179	0.013407120440907
5.193	-0.0253151328299648
5.199	-0.0309132386725892
5.205	-0.0279951721032656
5.213	-0.0139991249627531
5.23	0.0189826512406448
5.236	0.0219735060482469
5.243	0.0180543060247178
5.254	0.00198020494523998
5.266	-0.0133185506302045
5.273	-0.0154247371462413
5.281	-0.0111491997796787
5.307	0.0109053308144738
5.316	0.00852624723742146
5.346	-0.00762538928514012
5.358	-0.00309270756234881
5.377	0.00524523992417336
5.389	0.00399607909944866
5.418	-0.00381167186952069
5.436	0.000123961432235475
5.454	0.00269501721800847
5.477	-0.000974595375769383
5.496	-0.00153118767019755
5.536	0.000765374971331667
5.573	-0.00047980259451208
5.614	9.49262047305055e-05
5.658	0.000189237336341463
5.751	0.000110275178152541
5.962	1.92211683689436e-05
7.366	-2.65396593590594e-11


==> ref10_f-2.tsv <==
0	0
0.506	0.00118030301756011
0.51	0.0126456677736657
0.514	0.0480136107613394
0.519	0.145962380034162
0.525	0.372130214190116
0.532	0.82331090263899
0.544	1.99703546945627
0.557	3.14421000821486
0.564	3.42521429480153
0.567	3.45427103529184
0.57	3.43391144135686
0.574	3.3425355143416
0.582	3.02386522137976
0.594	2.57118847878881
0.599	2.49842875801129
0.601	2.49507055490652
0.603	2.50646378364258
0.607	2.57077564549388
0.614	2.78813489730727
0.632	3.40919980895177
0.637	3.46760872051839
0.639	3.47056051913782
0.641	3.46210692358463
0.645	3.41365508974499
0.652	3.25113662370665
0.67	2.79032138572962
0.676	2.73867363760042
0.678	2.73709496931223
0.682	2.75527715966776
0.688	2.8242982044633
0.706	3.06374422042344
0.71	3.07546778975231
0.713	3.06923324410201
0.717	3.04168330288925
0.724	2.95082350267279
0.745	2.64764747921479
0.75	2.62656297173009
0.754	2.62885146578823
0.758	2.64584666478002
0.766	2.70836982782168
0.779	2.80811006286233
0.784	2.82281162613925
0.788	2.82166971596529
0.793	2.80521086747168
0.801	2.75447940059753
0.816	2.6597471432251
0.821	2.64854541054128
0.825	2.64971592597078
0.83	2.66293295713765
0.838	2.70347492435778
0.854	2.7872042703528
0.86	2.79948078525
0.865	2.79921467623409
0.871	2.78856989046703
0.893	2.73763493679969
0.898	2.73943528305002
0.904	2.7503804220146
0.914	2.78254106821964
0.928	2.82468629231139
0.935	2.83330379118066
0.941	2.83299244609742
0.949	2.82489825108385
0.963	2.80961075394177
0.97	2.80980056594974
0.977	2.81707669033152
0.989	2.84054902536846
1.003	2.86617501378388
1.012	2.87338252383731
1.022	2.87360086680632
1.037	2.87256703651487
1.046	2.87858826030712
1.057	2.89410896910165
1.083	2.93517310378289
1.091	2.94101653010667
1.094	2.93513197478242
1.098	2.90692597835268
1.103	2.82406530977079
1.109	2.63448303114713
1.117	2.19727347792409
1.129	1.19551460164869
1.142	0.21407130577211
1.148	0.0030401796036692
1.152	-0.0328023798790378
1.155	-0.0191294287686024
1.161	0.0618237709340601
1.168	0.133761807273595
1.17	0.128835885693759
1.173	0.087259339864076
1.177	-0.0464618065009024
1.183	-0.421084727990468
1.195	-1.55477351822973
1.206	-2.42794511178671
1.212	-2.61090560822415
1.214	-2.61914930888626
1.216	-2.60243838410638
1.22	-2.5014046639213
1.227	-2.16331802405402
1.244	-1.28989102299798
1.249	-1.20589623116423
1.25	-1.20245151791382
1.253	-1.21818308237875
1.257	-1.29499096667141
1.264	-1.54282380422833
1.281	-2.17393827718001
1.286	-2.23357118543559
1.287	-2.23584315779965
1.29	-2.22385169772546
1.294	-2.16764840249411
1.301	-1.98791532667502
1.318	-1.53350559450778
1.323	-1.49127209305249
1.326	-1.49365452681608
1.329	-1.51559591154735
1.335	-1.60753017851913
1.357	-2.01341643410642
1.361	-2.02720803983814
1.364	-2.02027952439975
1.368	-1.99030970686578
1.376	-1.88032884693733
1.391	-1.67117110537634
1.396	-1.64518164197077
1.399	-1.64409150934328
1.403	-1.65873778347105
1.409	-1.70883741077754
1.431	-1.92457911464964
1.435	-1.93211202192956
1.438	-1.92875688178456
1.442	-1.91350992655717
1.45	-1.85713075789388
1.465	-1.75017772193241
1.47	-1.73700867939351
1.474	-1.73750582514473
1.479	-1.75066431785519
1.487	-1.79133904077811
1.501	-1.86064582541352
1.506	-1.86896213566457
1.51	-1.86694930615512
1.515	-1.85412581886388
1.523	-1.81571143766443
1.542	-1.71732185491307
1.549	-1.701291842502
1.555	-1.69717247998654
1.573	-1.69581202909356
1.579	-1.68434429919761
1.586	-1.65912238933017
1.597	-1.59890075278433
1.618	-1.48353571745701
1.628	-1.45414614686293
1.638	-1.43992696579051
1.669	-1.41459311740338
1.676	-1.41454202580176
1.682	-1.42094683889823
1.689	-1.43840077977137
1.697	-1.47311122955051
1.708	-1.54503536908107
1.725	-1.69354175375268
1.74	-1.81695356760096
1.743	-1.81347492353206
1.746	-1.78822232994853
1.75	-1.71205072473632
1.756	-1.48603554377652
1.763	-1.02558554128976
1.789	0.948057421404013
1.793	1.00325715362166
1.794	1.00089629577354
1.797	0.954778665234959
1.802	0.75155615542172
1.809	0.233182686559211
1.821	-1.07723462928913
1.836	-2.66028246554378
1.843	-3.02817732072154
1.847	-3.09889466905744
1.849	-3.09701354402525
1.852	-3.0524888816103
1.858	-2.85106458032533
1.876	-2.16513994785394
1.88	-2.131520167741
1.883	-2.14744186565723
1.887	-2.22019207861612
1.894	-2.45746443762125
1.912	-3.12708352015455
1.917	-3.19152209629748
1.919	-3.19572039852568
1.921	-3.18788491522671
1.925	-3.13898593811761
1.932	-2.97178670063323
1.95	-2.49896378108643
1.955	-2.45205580564594
1.957	-2.44774127468262
1.96	-2.45589841822332
1.964	-2.49066485559169
1.972	-2.61264446263048
1.984	-2.78661830814139
1.989	-2.81281117065129
1.992	-2.81049028236393
1.996	-2.78657795905366
2.002	-2.71263976192273
2.027	-2.34691118708994
2.031	-2.33584224333684
2.034	-2.3390640365263
2.038	-2.3566117074314
2.046	-2.42135154478383
2.059	-2.52340768050318
2.064	-2.5374980359996
2.068	-2.53516867962303
2.072	-2.52146909768297
2.079	-2.47683536275669
2.096	-2.35924568314622
2.101	-2.34704780029167
2.105	-2.34802160148968
2.11	-2.36164822108261
2.118	-2.40384091394076
2.134	-2.49063634337088
2.14	-2.50299427617027
2.145	-2.5022835247776
2.151	-2.4906613808891
2.172	-2.43728039180167
2.177	-2.43782928235897
2.183	-2.44797755634098
2.192	-2.47710159986584
2.208	-2.52900629850687
2.215	-2.53797402365478
2.221	-2.53754966881538
2.229	-2.52893881959689
2.243	-2.51285430606611
2.25	-2.51309901085957
2.257	-2.52077652505979
2.269	-2.54534375508437
2.283	-2.57180114094958
2.292	-2.57890567172459
2.302	-2.57854655797306
2.316	-2.57634005838407
2.325	-2.58135597252504
2.335	-2.59455414530235
2.365	-2.64067981546576
2.381	-2.65193052688706
2.395	-2.66380653740462
2.408	-2.68231816672079
2.446	-2.74253975163403
2.476	-2.78187041466334
2.533	-2.86937546523497
2.57	-2.92201872760096
2.597	-2.95626909791629
2.631	-2.99190861756504
2.634	-2.98752902754364
2.637	-2.97117142771448
2.641	-2.92197989732812
2.646	-2.80247980009929
2.653	-2.49956749953849
2.661	-1.93202914948334
2.684	-0.130504856848242
2.69	0.00802270164435193
2.692	0.013637549647278
2.694	0.00379289572514452
2.699	-0.0652565858896583
2.708	-0.188142936766938
2.71	-0.186576848016153
2.713	-0.148751077519603
2.717	-0.0174819451177308
2.723	0.356609405154775
2.735	1.49082470225867
2.746	2.37210333490392
2.752	2.56369594157577
2.754	2.57463934273599
2.756	2.56029196363466
2.76	2.46256220323675
2.767	2.12453464854859
2.784	1.22651366777834
2.789	1.13381617985959
2.791	1.12831117446652
2.793	1.14043753873056
2.797	1.2133028781605
2.804	1.45916264745914
2.821	2.10655131154957
2.826	2.17278641302505
2.828	2.17654899735565
2.83	2.16764283833303
2.834	2.11497069724979
2.841	1.93832388339624
2.858	1.47844898732268
2.863	1.43382260234256
2.865	1.43242470691371
2.868	1.44733356428489
2.873	1.51201922364044
2.883	1.72923403006309
2.894	1.94154797135409
2.9	1.98801061087817
2.902	1.98999446213785
2.905	1.98074613213537
2.91	1.93676528390664
2.92	1.78630642534405
2.931	1.64131254981464
2.936	1.61431449266706
2.939	1.61273583162298
2.943	1.62700490020267
2.949	1.67732433189016
2.972	1.90416959274739
2.976	1.90968096442428
2.98	1.9015788952448
2.985	1.8754380699727
3.01	1.71620451922299
3.014	1.71682698572314
3.019	1.73070928368278
3.027	1.77414710545914
3.042	1.85669063552742
3.048	1.86828426616996
3.053	1.86539007531206
3.059	1.84911442823132
3.084	1.76356475059316
3.089	1.7643901200189
3.095	1.77490048702834
3.107	1.81147617915994
3.117	1.83481177279974
3.123	1.83866215788942
3.129	1.83424748920844
3.138	1.81666758773498
3.153	1.78688154728962
3.16	1.78329798704382
3.167	1.7879774395399
3.178	1.80590978392454
3.191	1.82517440053266
3.198	1.82843981959052
3.206	1.82550376957016
3.232	1.80808264453368
3.241	1.81238536888966
3.269	1.83395869774666
3.278	1.83115950099755
3.29	1.82001194842831
3.338	1.76231903108733
3.35	1.73291217188747
3.366	1.67972818039525
3.434	1.44000605847801
3.446	1.41530226160777
3.454	1.40791030901677
3.461	1.40856263814455
3.468	1.41638857230392
3.476	1.43443172688774
3.486	1.47080017233372
3.498	1.5346911291714
3.512	1.63674341848507
3.534	1.81575918594155
3.537	1.8074376471762
3.541	1.75912758414452
3.546	1.62272797497579
3.552	1.32353823544991
3.561	0.597567053672762
3.578	-0.792661720804316
3.584	-0.991548666434666
3.586	-1.00718616196958
3.589	-0.981594987617484
3.593	-0.856961240854727
3.599	-0.490941540722065
3.609	0.483505433321021
3.631	2.79539948270088
3.638	3.07378370984788
3.641	3.0976539515176
3.643	3.08351327260835
3.647	2.99406910958405
3.655	2.66388746932812
3.667	2.19662515432259
3.672	2.12621244728346
3.673	2.12384359353259
3.676	2.1402797421674
3.68	2.2138514684636
3.687	2.45265580136166
3.705	3.12413006989073
3.71	3.18829903161845
3.712	3.19231644225739
3.714	3.18426960647629
3.718	3.13489079901788
3.725	2.96685150407907
3.743	2.49359074023395
3.748	2.44712121673493
3.75	2.44302835727441
3.753	2.45154891419896
3.757	2.48682330254692
3.765	2.60970967364378
3.777	2.78423664773698
3.782	2.81031244733755
3.785	2.80784036937882
3.789	2.78365860497821
3.795	2.70924499469421
3.82	2.34266723218091
3.824	2.3317233710532
3.827	2.33506317887881
3.831	2.35277952974611
3.839	2.41780040756158
3.852	2.51984847800026
3.857	2.53375843731811
3.861	2.53123325409465
3.865	2.51731117431988
3.872	2.47228308042385
3.889	2.35416312342567
3.894	2.34197135002505
3.898	2.34299064092204
3.903	2.35670439446785
3.911	2.3990429846749
3.927	2.4858628961049
3.933	2.49811272561265
3.938	2.4972834854237
3.944	2.48551314505238
3.965	2.4319269502496
3.97	2.4325240959147
3.976	2.44275906145912
3.985	2.47202081297614
4.001	2.52401392272171
4.008	2.53293961540272
4.014	2.53245758938337
4.022	2.52376937174862
4.036	2.50763375259609
4.043	2.50790420150035
4.05	2.51562726739064
4.062	2.54026249320511
4.076	2.56670117904405
4.085	2.57373551184999
4.095	2.57327988210966
4.109	2.57097179024605
4.118	2.57595645572328
4.128	2.58913406307152
4.158	2.63507335880277
4.17	2.64319817527265
4.173	2.63992413894677
4.176	2.62636124816934
4.18	2.58356242608976
4.185	2.47696779684447
4.192	2.20290472334456
4.2	1.68005979997479
4.226	-0.268101558184203
4.231	-0.34977488126617
4.234	-0.344599779637356
4.238	-0.297743004253094
4.248	-0.167145291040722
4.25	-0.169577299657737
4.253	-0.20803884710987
4.257	-0.339232641814164
4.263	-0.71431191704345
4.275	-1.86085445262131
4.286	-2.74629786702742
4.292	-2.93102374852387
4.294	-2.93884482295487
4.296	-2.92122388117216
4.3	-2.81706626875717
4.307	-2.47060111760962
4.324	-1.57892526118308
4.329	-1.49385773898529
4.33	-1.49049288462481
4.333	-1.50701771673632
4.337	-1.58602743926127
4.344	-1.83984052444965
4.361	-2.48395526170444
4.366	-2.54431646137711
4.367	-2.54652274392161
4.37	-2.53393758115534
4.374	-2.47612511482313
4.381	-2.2920674246312
4.398	-1.8283901588767
4.403	-1.78568847331623
4.406	-1.78839411248688
4.41	-1.82266139160713
4.417	-1.94725414957658
4.435	-2.3027144242721
4.44	-2.33285522842041
4.443	-2.3305481777085
4.447	-2.3054684419031
4.454	-2.21543489639382
4.472	-1.96205550425382
4.477	-1.94186002668903
4.481	-1.94777471836561
4.486	-1.97964426675003
4.495	-2.08011754657967
4.508	-2.21409273110869
4.514	-2.2360754413796
4.518	-2.23308506844426
4.522	-2.21737546300428
4.53	-2.15959471412329
4.545	-2.05035670291
4.55	-2.03698598699727
4.554	-2.03756637136225
4.559	-2.05109216383773
4.567	-2.09272977074957
4.581	-2.16351166168849
4.586	-2.17197691106985
4.59	-2.16990437586589
4.595	-2.15680772678013
4.603	-2.11765604200853
4.622	-2.01786988641046
4.629	-2.00189824474333
4.635	-1.99806212507011
4.653	-1.99781997918022
4.659	-1.98649558406645
4.666	-1.96120413257956
4.677	-1.90048975414947
4.697	-1.78830118385315
4.707	-1.75703598546314
4.716	-1.74290295206912
4.739	-1.72276921680691
4.751	-1.71389277698248
4.758	-1.7153796064096
4.764	-1.72384639405341
4.771	-1.74429058400396
4.78	-1.78849156477594
4.792	-1.87485598262765
4.812	-2.05903332023996
4.82	-2.11411224904297
4.823	-2.11051045161514
4.826	-2.08513366277172
4.83	-2.00880702981379
4.836	-1.78262376890283
4.843	-1.32214715341239
4.869	0.654195247164639
4.873	0.710909118940398
4.876	0.691287681753752
4.88	0.593874216626635
4.888	0.234097834092124
4.903	-0.439675365619583
4.908	-0.520685467455194
4.91	-0.525776529150792
4.912	-0.515600218440484
4.916	-0.453118046164195
4.923	-0.241055990238505
4.94	0.318930545263075
4.945	0.376200114548106
4.947	0.379387983353134
4.949	0.371574942030596
4.953	0.325648159711203
4.96	0.171681735956965
4.977	-0.231344416456311
4.982	-0.271799157126281
4.984	-0.273746812197778
4.987	-0.261939621849573
4.992	-0.207720580673384
5.002	-0.0229076788230476
5.013	0.157788121708921
5.019	0.196359505933509
5.022	0.195928104308691
5.025	0.183013519035228
5.031	0.126236653982404
5.054	-0.136961602338017
5.058	-0.142497652730082
5.062	-0.131695968576571
5.068	-0.0903442169890267
5.091	0.099072974874014
5.095	0.102801841129144
5.099	0.0947622827892447
5.105	0.064649477962246
5.128	-0.0716611484275242
5.132	-0.0741600481830496
5.136	-0.0681823790999836
5.142	-0.0462571290907503
5.164	0.0504152339664028
5.169	0.053495229397881
5.174	0.047085178594136
5.181	0.0260332354082484
5.199	-0.0336394069975059
5.205	-0.0387396350863227
5.211	-0.0338495069882425
5.219	-0.0158564725627572
5.235	0.0230741213436794
5.241	0.0278834907313321
5.247	0.025387644832839
5.255	0.0132262609565013
5.273	-0.0176775010311179
5.28	-0.0200727061874311
5.288	-0.0145297426451902
5.314	0.014411961458161
5.322	0.012571420376827
5.333	0.00251360855697946
5.347	-0.0092865222377867
5.356	-0.0100821458547449
5.367	-0.00404227335585894
5.385	0.00701272480180748
5.395	0.00679482881766003
5.411	-0.000967787744529325
5.425	-0.00543555922133532
5.438	-0.00316335440898907
5.463	0.00395138026731079
5.479	0.00116010971586711
5.501	-0.00284748552020897
5.521	0.000217459299089562
5.541	0.00195217972136774
5.595	0.000131504515458403
5.622	0.000658163238349552
5.664	-0.000202544677389227
5.706	-5.96612395664664e-05
5.758	0.000290703191841324
7.199	-8.72323546730058e-10
7.366	7.51132489540396e-12


==> ref10_f-3.tsv <==
0	0
0.502	0.000948327664467286
0.506	0.0157440100579729
0.51	0.0531913366553916
0.515	0.145175807548358
0.521	0.348122289092341
0.528	0.754733747546675
0.539	1.73961696293861
0.556	3.25347901986941
0.563	3.53066442537415
0.567	3.568222252499
0.569	3.5556433579528
0.573	3.47571137193909
0.58	3.21186800267547
0.595	2.64279173098027
0.6	2.58509816614132
0.602	2.58728071188221
0.605	2.61652848954628
0.61	2.72526722496835
0.622	3.13524366896963
0.631	3.36772230758734
0.636	3.41109484294757
0.638	3.40878029416174
0.641	3.38502651847633
0.646	3.29811255743409
0.657	2.99239534153522
0.668	2.73929507444376
0.674	2.68948060141691
0.677	2.69127175092672
0.681	2.71826877341313
0.688	2.81383709440198
0.703	3.0270550103204
0.708	3.04800179069071
0.711	3.04346577508802
0.715	3.01841109736069
0.722	2.93335529539031
0.741	2.6765851842113
0.746	2.65464223706454
0.749	2.65427864640331
0.753	2.6673320330712
0.759	2.70901352840953
0.777	2.8472837553602
0.782	2.85564579847591
0.786	2.84906188977108
0.791	2.82634904449626
0.802	2.74591699370265
0.812	2.68499087745992
0.818000000000001	2.67140216289
0.822	2.67360666399325
0.828	2.6916343599914
0.839	2.74905767890469
0.849	2.79208328790807
0.855	2.80164889188578
0.86	2.79905160483801
0.867	2.78263346412934
0.886	2.73010404353261
0.891	2.72883286189847
0.896	2.73489039039724
0.904	2.75665381925534
0.924	2.81713105405176
0.931	2.82335346654459
0.938	2.82073301137987
0.959000000000001	2.80378486166601
0.966	2.80883692156191
0.975	2.82537425677554
1	2.87792340608059
1.009	2.883825004258
1.034	2.89035621346901
1.044	2.90347911190106
1.079	2.95980345065123
1.087	2.96479795261818
1.091	2.95292132830555
1.095	2.91993079010471
1.1	2.83781572511568
1.106	2.6564450006715
1.113	2.29356028383896
1.125	1.33758000696108
1.14	0.191743835092382
1.147	-0.0436383357865022
1.151	-0.083861787566768
1.153	-0.0823950938528188
1.156	-0.0595269068005919
1.167	0.0578989205958838
1.17	0.0395442639239585
1.174	-0.0568923652101834
1.18	-0.349426958529564
1.189	-1.08304454165855
1.205	-2.415413866366
1.211	-2.61309016743299
1.213	-2.62701676456336
1.215	-2.61516258539022
1.219	-2.51985752726334
1.226	-2.17697819964301
1.243	-1.25894695351523
1.248	-1.17013824902496
1.249	-1.16663730858678
1.252	-1.184002653164
1.256	-1.26678503853555
1.263	-1.53186965828965
1.279	-2.16982629988785
1.284	-2.24205072785651
1.286	-2.24682100379863
1.288	-2.23811125989517
1.292	-2.18358208043772
1.299	-1.99854498294337
1.316	-1.52383995344843
1.321	-1.48275989579049
1.324	-1.48798268614858
1.328	-1.52707050459613
1.335	-1.66208007154412
1.352	-2.01791800130652
1.357	-2.05245766696891
1.36	-2.05142412854093
1.363	-2.03501119272457
1.369	-1.9644828328582
1.391	-1.65800411334234
1.395	-1.65048788635796
1.399	-1.66331264077285
1.405	-1.71392038088445
1.427	-1.93940533877812
1.431	-1.94562483786525
1.435	-1.93681286850319
1.44	-1.90776829123252
1.452	-1.79862324282559
1.461	-1.73444175483068
1.466	-1.71976365675587
1.47	-1.72021994871862
1.475	-1.73433236504237
1.484	-1.78315143943238
1.495	-1.83881419046897
1.5	-1.84890106739819
1.504	-1.84771944618772
1.509	-1.83503442270028
1.517	-1.79512281148559
1.535	-1.69837144727751
1.542	-1.68379698633512
1.547	-1.68294433735671
1.554	-1.69062032819964
1.565	-1.70416396519693
1.57	-1.70355747488671
1.575	-1.69614381330626
1.582	-1.67403285590102
1.594	-1.61452570051968
1.61	-1.53930652589404
1.62	-1.51316133445916
1.632	-1.49667356712233
1.643	-1.47959473041675
1.653	-1.45437367234254
1.675	-1.39576186870393
1.681	-1.39180702929749
1.687	-1.39695056222144
1.694	-1.41532253067052
1.702	-1.45218722931751
1.713	-1.52742067763504
1.727	-1.65913750277594
1.736	-1.73369422234439
1.738	-1.737489181385
1.741	-1.72970855687748
1.745	-1.68727654816727
1.75	-1.56737160803445
1.756	-1.29940359298266
1.766	-0.573177822573331
1.784	0.77417065855566
1.79	0.953340644537333
1.792	0.964967116738656
1.794	0.950717714440152
1.797	0.880543737221467
1.802	0.637484561957465
1.81	-0.0366599216974217
1.841	-3.09719698811962
1.846	-3.20108896094622
1.847	-3.20384460682756
1.849	-3.19406589985359
1.853	-3.11964110634053
1.86	-2.86542727067555
1.874	-2.33928082773806
1.879	-2.27179573389536
1.88	-2.26908054285526
1.883	-2.28242679411489
1.887	-2.34688417242231
1.894	-2.55611543433963
1.911	-3.08768695511079
1.916	-3.13278311490392
1.918	-3.1308699563279
1.921	-3.10746320565851
1.926	-3.02061064754015
1.937	-2.7141098644048
1.948	-2.46088634244458
1.954	-2.41155963511675
1.957	-2.41369193005846
1.961	-2.44117448558455
1.968	-2.53743900172822
1.983	-2.7500224917253
1.988	-2.76995847475309
1.991	-2.76466302968834
1.995	-2.73847216300023
2.002	-2.65129428712299
2.021	-2.39026187492684
2.026	-2.36780698868874
2.029	-2.36723156313286
2.033	-2.38007474742465
2.039	-2.42149405453528
2.057	-2.55811177489051
2.061	-2.5656555374325
2.065	-2.56122980389177
2.07	-2.54050263149147
2.079	-2.47604949141152
2.092	-2.39017534296316
2.098	-2.37616923517679
2.102	-2.37819355506262
2.107	-2.39203194123879
2.116	-2.43667511480797
2.128	-2.49269638555027
2.134	-2.5041128289078
2.139	-2.50289225818991
2.145	-2.49049929723214
2.168	-2.42918697662957
2.173	-2.43078699624798
2.179	-2.44192213799881
2.189	-2.47444560059058
2.202	-2.51338878604355
2.209	-2.52220067330394
2.215	-2.52207039589378
2.223	-2.51454582004599
2.235	-2.50287187244161
2.242	-2.50348478028161
2.249	-2.51170221138757
2.26	-2.53592800123139
2.276	-2.5708895701246
2.285	-2.58017995463518
2.295	-2.5824166728788
2.309	-2.58442079986928
2.318	-2.59225484826278
2.33	-2.61186553057142
2.352	-2.64988024061465
2.365	-2.66170335255646
2.387	-2.67880366174017
2.401	-2.69855449824839
2.43	-2.74189366585769
2.476	-2.79662475779991
2.508	-2.8417895756712
2.546	-2.89125563763619
2.596	-2.96162818733276
2.628	-3.00514424713963
2.632	-2.99195381741115
2.636	-2.95579384370386
2.641	-2.86599673194176
2.647	-2.66912834290708
2.654	-2.28021454263843
2.668	-1.12373133900179
2.681	-0.188611003568846
2.687	-0.00275251326690551
2.691	0.0362336611118428
2.693	0.0339448098735087
2.696	0.00964571317908636
2.707	-0.113704508383644
2.71	-0.096740164307259
2.714	-0.00175747134245796
2.72	0.289593828465978
2.729	1.02366437926317
2.745	2.35940299860202
2.751	2.55743965102386
2.753	2.57126309943895
2.755	2.55918686409991
2.759	2.46308921236338
2.766	2.11787507187182
2.783	1.19277864638312
2.788	1.10255883680238
2.789	1.09884154091684
2.792	1.11569482717725
2.796	1.19810508240157
2.803	1.463252080638
2.819	2.1024469579729
2.824	2.17468205257412
2.826	2.17935873558193
2.828	2.17049717470398
2.832	2.11549605163013
2.839	1.92919213514219
2.856	1.45104850492985
2.861	1.40941270351476
2.864	1.41446394966479
2.868	1.45351367378434
2.875	1.58891841471469
2.892	1.94683736728509
2.897	1.9819147957365
2.899	1.98318441949521
2.903	1.9649561048773
2.909	1.89477279095943
2.931	1.59019222547594
2.934	1.58314506702515
2.937	1.58789737790737
2.941	1.61099493727684
2.948	1.68551923640917
2.965	1.87425149307019
2.97	1.89159623198668
2.974	1.88835568584657
2.978	1.87146831918782
2.986	1.80990156050926
3	1.70249767569637
3.005	1.68818788257431
3.009	1.68924278393635
3.014	1.70500143142634
3.022	1.75343671900231
3.037	1.84393185504873
3.043	1.85613548386898
3.047	1.85428291543919
3.053	1.83875745209698
3.078	1.75402896748406
3.083	1.75706957808198
3.089	1.77116198173618
3.115	1.84728272796211
3.121	1.84584881791686
3.128	1.8346253375967
3.147	1.79803155828959
3.153	1.79666325939935
3.16	1.80322405726444
3.173	1.82783939401101
3.183	1.84252380612318
3.19	1.84505903782164
3.198	1.83994770848403
3.225	1.81206495624356
3.234	1.81411083495283
3.257	1.82479708854442
3.266	1.82000066717142
3.278	1.80524680449257
3.3	1.77724372834954
3.332	1.74600404360481
3.345	1.72055088791974
3.375	1.64609138762139
3.405	1.56602033702518
3.452	1.42803233382303
3.463	1.41264940936428
3.471	1.40935276844919
3.478	1.41332174700373
3.485	1.42513271369836
3.493	1.45028387136703
3.502	1.49630917371026
3.512	1.57262994371987
3.532	1.73965302210769
3.535	1.72797456538077
3.539	1.67757745252187
3.544	1.54288677620655
3.55	1.25047126788502
3.561	0.411345329692651
3.577	-0.778675598896923
3.583	-0.959929752454693
3.585	-0.971848819997414
3.587	-0.957688750166891
3.59	-0.887285395453453
3.595	-0.643016749853255
3.603	0.0342808249645081
3.634	3.09420270562766
3.639	3.19582241284126
3.64	3.19813928553119
3.642	3.18752065261798
3.646	3.11164379957349
3.653	2.85596284046716
3.667	2.33152037704358
3.672	2.26564487340601
3.673	2.26327057489153
3.676	2.27763276393886
3.68	2.34334259700869
3.687	2.55414490302687
3.703	3.06785138386644
3.708	3.12601596589317
3.71	3.12935273072139
3.712	3.12141887420838
3.716	3.07412767372694
3.723	2.91318592677213
3.741	2.45581604338821
3.746	2.41052424213187
3.748	2.40649277522916
3.751	2.41471902156747
3.755	2.44899632182551
3.763	2.5686304604898
3.775	2.73915003949129
3.78	2.76553660395839
3.783	2.76417975665114
3.786	2.75011199911334
3.791	2.70182740409867
3.802	2.53427906205986
3.813	2.39336360758738
3.819	2.36366890456821
3.822	2.36333681085826
3.826	2.37646753434041
3.832	2.41817462353556
3.85	2.5543403287582
3.854	2.56160358318801
3.858	2.55689285202698
3.863	2.53584836200047
3.872	2.47106075489008
3.885	2.38534055228272
3.891	2.37156210422796
3.895	2.37374221902388
3.901	2.39177306511079
3.913	2.45420951837864
3.922	2.49109963691692
3.928	2.49992821696119
3.933	2.49666560883492
3.94	2.47936474672933
3.958	2.42672268304964
3.963	2.42389611232226
3.969	2.43030510034488
3.977	2.4520866594044
3.997	2.51191069508617
4.004	2.51767834161878
4.011	2.51460256788371
4.032	2.49693588820503
4.039	2.50198118712045
4.048	2.51855113974186
4.072	2.56955059976124
4.081	2.57598852079223
4.108	2.58332188294003
4.118	2.59719147565684
4.15	2.64964812884622
4.165	2.66038828402904
4.169	2.65716521599487
4.173	2.63601428721352
4.178	2.57473133348689
4.184	2.42810677971627
4.191	2.11744932207203
4.2	1.46899395425807
4.222	-0.200703131686749
4.228	-0.360729207283466
4.232	-0.386455959944711
4.234	-0.379105516299487
4.239	-0.323361980476499
4.246	-0.245939710980861
4.247	-0.243776696190805
4.25	-0.261756715283836
4.254	-0.357595927663078
4.26	-0.649182262011958
4.269	-1.38173353879828
4.285	-2.7143451183625
4.291	-2.91266089845037
4.293	-2.92681987313793
4.295	-2.91519585345432
4.299	-2.82031794289613
4.306	-2.47796656027349
4.323	-1.55960197244231
4.328	-1.47039029626425
4.329	-1.46680490210195
4.332	-1.48392070557487
4.336	-1.56640135743694
4.343	-1.83112859911341
4.359	-2.46933521855852
4.364	-2.54184988819634
4.366	-2.54674266432331
4.368	-2.53815349582418
4.372	-2.48384592785272
4.379	-2.29907608902189
4.396	-1.82416869783255
4.401	-1.78287422431757
4.404	-1.78796463274782
4.408	-1.82688980303297
4.415	-1.96169977402889
4.432	-2.31767097640777
4.437	-2.35236523765008
4.439	-2.35351757443763
4.442	-2.34215668716082
4.447	-2.29282435548268
4.457	-2.12954361855795
4.468	-1.97758879523915
4.473	-1.95168560363052
4.476	-1.9518657495471
4.479	-1.96324983685431
4.485	-2.01375045693012
4.507	-2.23931328238233
4.511	-2.24560021695614
4.515	-2.23685393578114
4.52	-2.20787774737708
4.532	-2.09878420193103
4.541	-2.03453488782716
4.546	-2.01979748859667
4.549	-2.01912316105598
4.553	-2.02704176451985
4.559	-2.05362703643459
4.577	-2.14426499963479
4.582	-2.14932554476834
4.586	-2.14406788435951
4.591	-2.12696568805715
4.601	-2.07064725746888
4.614	-2.00187542064451
4.621	-1.98486351284053
4.626	-1.98254669984488
4.633	-1.98910097080022
4.646	-2.00448103577277
4.651	-2.00261576513051
4.657	-1.99116503466592
4.665	-1.96101143168651
4.697	-1.81927991695303
4.707	-1.802685185372
4.723	-1.77957716697601
4.733	-1.75438023703904
4.755	-1.69578087575107
4.761	-1.69181688460025
4.767	-1.69694969417313
4.774	-1.71531096443611
4.782	-1.75216985578885
4.793	-1.82740853163309
4.807	-1.95914259134341
4.816	-2.03370624550557
4.818	-2.03750174621405
4.821	-2.02972120215929
4.825	-1.98728801092681
4.83	-1.86737988041652
4.836	-1.59940652269509
4.846	-0.873172113420476
4.864	0.474177869772645
4.87	0.656261366635187
4.873	0.676874727899317
4.875	0.665019812473923
4.879	0.584924063550252
4.886	0.307247306912203
4.903	-0.420900338310648
4.908	-0.489051424128244
4.909	-0.491361717377243
4.912	-0.476268041530562
4.916	-0.40921181457913
4.924	-0.162314073830391
4.938	0.28188240789826
4.944	0.353986471344812
4.946	0.356219906474116
4.948	0.347802803264369
4.952	0.301770582319315
4.959	0.151340846528337
4.975	-0.214393586343602
4.98	-0.256050897707623
4.982	-0.258826662247372
4.985	-0.248527928204895
4.99	-0.197321494459112
4.999	-0.0389057248587275
5.011	0.152772441583774
5.017	0.18723333227425
5.021	0.181660899984142
5.025	0.155434898226631
5.033	0.0603750650808985
5.047	-0.108741917529617
5.053	-0.135561841854242
5.057	-0.132697428026971
5.061	-0.114664013510453
5.068	-0.0566789115167632
5.084	0.0826133092696235
5.089	0.0980845573565619
5.093	0.0968680250099698
5.097	0.0845186231556534
5.104	0.043213997654723
5.121	-0.0623793356675142
5.126	-0.0716738533212684
5.13	-0.0692820848643834
5.136	-0.0514710598341797
5.148	0.00934888078094342
5.157	0.0445798860615145
5.162	0.051908284704437
5.167	0.0493608860850383
5.173	0.0351888521063319
5.197	-0.0370004645396698
5.202	-0.0369639735603018
5.208	-0.0283605751170706
5.219	0.000621050938097056
5.229	0.0227002592925558
5.235	0.0274338960532212
5.241	0.0247563843800247
5.249	0.0123282729314438
5.266	-0.0171646586022112
5.273	-0.0198870910341293
5.28	-0.015564718699995
5.293	0.00235782314409594
5.303	0.0129050329279865
5.311	0.0141034993437756
5.32	0.00807948681665405
5.341	-0.00998496814773286
5.35	-0.00942061716981346
5.363	-0.000734580268648699
5.377	0.00718319931027356
5.387	0.00662458421159506
5.423	-0.00487473168355201
5.461	0.00323071722396406
5.496	-0.00251860617545496
5.537	0.00128671237410494
5.57	-0.00122622369953884
5.613	0.000414144432001606
5.649	-0.000317836201923605
5.691	-1.82213551793708e-05
5.739	0.000282098062527325
5.988	-2.07802646023936e-05
7.09	-2.11383532899845e-09
7.366	0


==> ref11_e-3.tsv <==
0	0
7.366	-0


==> ref1_non_unique_f-1.tsv <==
0	0
0.503	0
0.505	0.0161095829223381
0.508	0.0985233603180573
0.513	0.431121198239186
0.519	1.197874552875
0.532	2.92241600023099
0.543	3.70398222668272
0.551	4.02432108823942
0.555	4.06885573413476
0.558	4.04961683981391
0.562	3.96103605587682
0.57	3.63541762107671
0.584	3.07066638881315
0.589	2.99808097911346
0.591	2.99481217594093
0.593	3.00594586030832
0.597	3.0677523263279
0.604	3.27024969470808
0.62	3.75495340913171
0.625	3.80556304086549
0.627	3.80697460562669
0.63	3.78974782736961
0.635	3.71636205810829
0.646	3.45251773483895
0.656	3.2636516918735
0.661	3.23231498793271
0.665	3.24185824314777
0.67	3.29170635806494
0.68	3.46318223062848
0.691	3.62304593886854
0.696	3.64876527666563
0.699	3.64712869509813
0.703	3.62637544439002
0.71	3.55112711441413
0.727	3.34910106785246
0.732	3.3292494828234
0.736	3.33162519860107
0.74	3.34854631641816
0.748	3.41158281064781
0.761	3.51321475784794
0.766	3.52779238812212
0.77	3.5258981763252
0.774	3.51258228697959
0.781	3.46834125888989
0.799	3.34456890088145
0.805	3.33173290512455
0.81	3.33516603763942
0.817	3.35585347361803
0.832	3.40648059562192
0.837	3.40996908557761
0.841	3.40553294278535
0.847	3.38770448217196
0.858	3.33406717552115
0.87	3.28167468950624
0.877	3.26724514684419
0.883	3.26501110246028
0.891	3.27111676542035
0.901	3.27848473718926
0.907	3.27580884149864
0.913	3.26549082786653
0.921	3.24100878800617
0.947	3.1520982277581
0.957	3.13779256943045
0.976	3.11777603099106
0.986	3.09470782767739
0.989	3.08060873963824
0.992	3.01371163352821
0.996	2.79536436806425
1.002	2.14363441285521
1.019	-0.10604985926374
1.027	-0.944055989634305
1.037	-2.60544206355259
1.046	-3.78211540340715
1.052	-4.10634347780441
1.059	-4.25874195427936
1.064	-4.2928573046345
1.067	-4.28658798198823
1.071	-4.25199118694581
1.079	-4.12716557950742
1.09	-3.96773845428061
1.095	-3.94371620059145
1.098	-3.9490024202427
1.102	-3.97867301052794
1.109	-4.08160539227643
1.13	-4.43458790480198
1.135	-4.46116772822098
1.138	-4.4630311201057
1.142	-4.45151092633641
1.149	-4.40608235310661
1.161	-4.33022118737791
1.165	-4.32389898997332
1.168	-4.32815156615268
1.172	-4.34594994937272
1.179	-4.40569781179181
1.203	-4.64355529884962
1.209	-4.65957988760692
1.214	-4.65779720694271
1.221	-4.64160306285907
1.231	-4.61991255227982
1.236	-4.6206317972375
1.241	-4.63252469899247
1.248	-4.66715123592208
1.278	-4.84522488392105
1.285	-4.85357672518211
1.293	-4.85201363806513
1.301	-4.85063302907563
1.307	-4.8562528211329
1.314	-4.87330449652147
1.324	-4.91464890468284
1.344	-5.00072168291596
1.353	-5.01987250090267
1.362	-5.0278955624668
1.375	-5.0375393977826
1.384	-5.05327779292548
1.395	-5.08426961093609
1.416	-5.14473029603097
1.427	-5.16168909411283
1.458	-5.19683909817167
1.496	-5.26354273448595
1.504	-5.27018054456181
1.506	-5.25550762499485
1.509	-5.17520490616838
1.514	-4.84624212937703
1.52	-4.08447086348099
1.533	-2.37405037581272
1.54	-1.91218754425046
1.543	-1.8635519623779
1.545	-1.89639506355969
1.548	-2.05604645860171
1.553	-2.63186113721818
1.576	-5.64195508767377
1.584	-6.26771486916531
1.589	-6.40334830739599
1.591	-6.39718221423477
1.594	-6.32688832196369
1.599	-6.07141297143868
1.623	-4.5706395192808
1.625	-4.55785105436517
1.627	-4.56985000125707
1.631	-4.66267571154391
1.638	-4.99337847093278
1.655	-5.85713300753978
1.66	-5.9311007701942
1.662	-5.92870051644373
1.665	-5.89266468770401
1.67	-5.75880005396635
1.695	-4.95032682287105
1.696	-4.94788865825306
1.699	-4.96000592238318
1.703	-5.01756604427054
1.71	-5.20039603277192
1.725	-5.60788782133121
1.73	-5.65858266717746
1.732	-5.66191942207975
1.735	-5.64922615372339
1.74	-5.58642520632299
1.75	-5.36971169661661
1.761	-5.16350731373695
1.766	-5.12696908643977
1.768	-5.12459407019935
1.771	-5.13367087297811
1.776	-5.17813778194848
1.786	-5.32842219924101
1.796	-5.45556192427332
1.801	-5.47994608157191
1.804	-5.47920278485787
1.807	-5.46736118288959
1.813	-5.41587116448961
1.836	-5.1763055181586
1.84	-5.17012271862128
1.844	-5.1778446176404
1.85	-5.20982830951364
1.869	-5.32666908278926
1.873	-5.32967593845271
1.877	-5.32184149559933
1.883	-5.29232996861753
1.91	-5.1292316834653
1.914	-5.12711703311582
1.919	-5.13334658274953
1.928	-5.15779243557406
1.937	-5.17713472873773
1.942	-5.17801937575463
1.947	-5.1698936393849
1.954	-5.14466818627711
1.983	-5.02063498834969
1.99	-5.01443538308266
2.01	-5.0111154178606
2.017	-4.99806603526871
2.021	-4.98639926842145
2.023	-4.96344155970917
2.026	-4.86970934939843
2.031	-4.51630302427485
2.038	-3.56289857574753
2.05	-1.950952572607
2.062	-0.656821056759615
2.082	2.09420603196044
2.089	2.31636070394694
2.095	2.39363200440896
2.098	2.40106973616703
2.101	2.38972967662394
2.106	2.33697667580314
2.127	2.061249597494
2.129	2.05959798031629
2.132	2.06940054208856
2.137	2.11648122476067
2.145	2.25046583036419
2.161	2.52477005196162
2.167	2.5680355231027
2.171	2.57341824555234
2.175	2.56269070897069
2.182	2.51873412782164
2.194	2.44437688836576
2.198	2.43806779127617
2.201	2.44216815986995
2.205	2.4595809538256
2.212	2.51833450067069
2.236	2.75432307783693
2.242	2.77078609849856
2.247	2.76953237381869
2.254	2.75410787665001
2.264	2.73309679231752
2.269	2.73385186059568
2.274	2.7455794268309
2.281	2.77973271672905
2.311	2.95677718291498
2.317	2.96500821587949
2.324	2.96516339069042
2.334	2.96331052972986
2.34	2.96897032000621
2.347	2.98587834953804
2.357	3.02681712213118
2.377	3.11247239313052
2.386	3.1318083102349
2.395	3.14010960636158
2.408	3.14999003665326
2.417	3.16567109768984
2.428	3.19643308905382
2.449	3.25667491280602
2.46	3.27377269499164
2.491	3.30909206524149
2.529	3.37564018667011
2.537	3.38234752718749
2.539	3.36769062182261
2.542	3.2874089319471
2.547	2.95847033204929
2.553	2.19670656931684
2.566	0.486232751482533
2.576	-0.224717468330983
2.584	-0.56975974098929
2.589	-0.633121717589255
2.591	-0.623325448116419
2.595	-0.548551732841489
2.602	-0.283376926797525
2.619	0.403324361156868
2.624	0.459761570214987
2.626	0.456679242861741
2.629	0.426111930745097
2.634	0.316335628656782
2.658	-0.328649775769719
2.66	-0.334703905526398
2.663	-0.324146804470391
2.667	-0.276852707055157
2.675	-0.103447780172678
2.689	0.19983832093676
2.694	0.240583131682165
2.696	0.243300060734222
2.699	0.233226521175729
2.704	0.183255049551069
2.714	0.0115391421168827
2.725	-0.149242025221139
2.73	-0.175839491140951
2.733	-0.174901478335742
2.736	-0.162003168005572
2.742	-0.107010616299175
2.763	0.121120863670402
2.767	0.128661857555907
2.77	0.123719707592816
2.775	0.0978213671777661
2.785	0.00738681272363539
2.796	-0.0782840589604685
2.801	-0.0928338720529345
2.805	-0.0911180413385519
2.809	-0.0785470532673003
2.816	-0.0377471437482733
2.82	-0.00434479916664188
2.823	0.0736580428402416
2.828	0.384975742242141
2.834	1.10725080962909
2.848	2.96661744713584
2.858	3.64040747452747
2.866	3.9621343906469
2.871	4.02065398602509
2.873	4.01143798331661
2.877	3.94206168721605
2.884	3.69766704318237
2.9	3.09490162265816
2.905	3.03163484591825
2.906	3.02920115823182
2.909	3.04191139050741
2.913	3.10163117477627
2.92	3.29159395154776
2.936	3.73655688938596
2.941	3.78081310505525
2.944	3.77763183014231
2.948	3.7413976345215
2.955	3.61207809058422
2.972	3.27756723573972
2.977	3.25053868320265
2.98	3.25572213046347
2.984	3.28532226240121
2.991	3.38272747074059
3.007	3.61344257398588
3.012	3.63573465677179
3.016	3.6300118543207
3.02	3.60534719603798
3.028	3.51719220575545
3.042	3.36267273775621
3.048	3.33884920238877
3.052	3.34166243756218
3.056	3.35778197106519
3.064	3.41634166307165
3.077	3.5087282762873
3.082	3.5211917307337
3.086	3.51861322613086
3.09	3.50553774427358
3.097	3.4636093675181
3.115	3.34869820790484
3.121	3.33700090587592
3.126	3.3402309596135
3.133	3.35914602048538
3.148	3.40414708567268
3.153	3.40649969301657
3.158	3.39957380008898
3.164	3.3802861561749
3.193	3.27005084781619
3.199	3.26751711139361
3.208	3.27312408786184
3.217	3.27760793049266
3.223	3.27407806260584
3.23	3.26099778139066
3.24	3.2284498819394
3.261	3.15785383595948
3.271	3.14112479489561
3.294	3.11319211939938
3.304	3.08774441405902
3.306	3.06540812833485
3.309	2.97314519466092
3.314	2.62326651061474
3.321	1.67572054204439
3.333	0.0707222941797756
3.345	-1.22487832517601
3.365	-3.98665937478625
3.372	-4.21008886872105
3.378	-4.28667322157778
3.381	-4.29324622732512
3.383	-4.28690214469768
3.387	-4.2521382259862
3.395	-4.12698121926746
3.406	-3.96732490913037
3.411	-3.94332597347645
3.414	-3.948661239161
3.418	-3.97842867959093
3.425	-4.08157563414847
3.446	-4.43487637364791
3.451	-4.46139315397889
3.454	-4.46319993943886
3.458	-4.45159169665557
3.465	-4.4060071328591
3.477	-4.33000279977898
3.481	-4.32368629873516
3.484	-4.32795995622873
3.488	-4.34580471121248
3.495	-4.40566312236271
3.519	-4.64369823991503
3.525	-4.65967057234769
3.53	-4.65782934001641
3.537	-4.64155421094515
3.547	-4.61979889469587
3.552	-4.62051902482524
3.557	-4.63243364638687
3.564	-4.66711405165554
3.594	-4.84528430718106
3.601	-4.8535945651002
3.609	-4.85198323428965
3.617	-4.85057452419285
3.623	-4.85619303561981
3.63	-4.87326289768028
3.64	-4.9146518961683
3.66	-5.00076356265914
3.669	-5.01989240697973
3.678	-5.02788564092917
3.691	-5.03750699246023
3.699	-5.05101694235353
3.71	-5.08110036323311
3.733	-5.14676609048225
3.744	-5.16275547088639
3.772	-5.1932786885492
3.791	-5.2316391565701
3.806	-5.25687384555075
3.819	-5.26944038538483
3.821	-5.26584917963847
3.823	-5.23739939049822
3.827	-5.07475034864299
3.832	-4.63853357047749
3.856	-1.91218966546789
3.859	-1.86355578189203
3.861	-1.89639982541915
3.864	-2.05605229032946
3.869	-2.63186772737368
3.892	-5.64195335354032
3.9	-6.26771054319664
3.905	-6.40334351293707
3.907	-6.3971774982758
3.91	-6.32688398816464
3.915	-6.07140986240124
3.939	-4.57064297379139
3.941	-4.55785453725021
3.943	-4.56985340392709
3.947	-4.66267865615709
3.954	-4.99337990607185
3.971	-5.85713073381071
3.976	-5.93109823543185
3.978	-5.92869801802826
3.981	-5.89266238428096
3.986	-5.75879838916145
4.011	-4.95032866295066
4.012	-4.94789050043389
4.015	-4.96000768586089
4.019	-5.01756752405978
4.026	-5.20039667278106
4.041	-5.60788668729639
4.046	-5.65858133481489
4.048	-5.66191808522038
4.051	-5.64922488708002
4.056	-5.58642423463011
4.066	-5.369711682823
4.077	-5.16350815841595
4.082	-5.12697005855195
4.084	-5.1245950389235
4.087	-5.13367178135087
4.092	-5.17813846361216
4.102	-5.3284221776276
4.112	-5.45556132936473
4.117	-5.47994537811123
4.12	-5.47920208392543
4.123	-5.46736053248172
4.129	-5.41587073262252
4.152	-5.17630602587717
4.156	-5.17012322504301
4.16	-5.17784506186385
4.166	-5.20982857331295
4.185	-5.32666873815431
4.189	-5.32967556419468
4.193	-5.32184113884125
4.199	-5.29232971341131
4.226	-5.12923195485071
4.23	-5.12711728024679
4.235	-5.13334676098337
4.244	-5.15779243490386
4.253	-5.17713457618546
4.258	-5.17801918307084
4.263	-5.16989344573686
4.27	-5.14466804976209
4.299	-5.02063512790818
4.306	-5.0144354785039
4.326	-5.01111532691687
4.333	-4.99806593121699
4.337	-4.98639917459586
4.339	-4.96344147514996
4.342	-4.86970928289002
4.347	-4.51630299507455
4.354	-3.56289860077676
4.366	-1.9509526482249
4.378	-0.656821102974038
4.398	2.0942060820717
4.405	2.31636075832818
4.411	2.3936320465995
4.414	2.40106976817304
4.417	2.38972969678084
4.422	2.3369766749632
4.443	2.06124956041707
4.445	2.05959794645918
4.448	2.0694005147601
4.453	2.1164812114125
4.461	2.25046584080017
4.477	2.52477008021528
4.483	2.56803554396785
4.487	2.57341825864647
4.491	2.56269071325435
4.498	2.51873411754659
4.51	2.4443768671015
4.514	2.43806777158073
4.517	2.44216814286692
4.521	2.45958094195712
4.528	2.51833449987794
4.552	2.75432309063273
4.558	2.77078610556892
4.563	2.76953237505886
4.57	2.75410787041623
4.58	2.73309678108877
4.585	2.73385185013492
4.59	2.74557941901197
4.597	2.77973271448185
4.627	2.95677718786027
4.633	2.96500821724197
4.64	2.96516338795207
4.65	2.96331052386117
4.656	2.96897031445107
4.663	2.98587834611421
4.673	3.02681712310376
4.693	3.11247239694837
4.702	3.1318083116568
4.711	3.14010960494959
4.724	3.14999003352176
4.733	3.16567109564705
4.744	3.19643308953863
4.765	3.25667491473928
4.776	3.27377269524392
4.807	3.30909206448622
4.845	3.37564018700033
4.853	3.38234752681308
4.855	3.36769062130314
4.858	3.2874089312507
4.863	2.95847033118762
4.869	2.19670656848555
4.882	0.486232751338671
4.892	-0.224717467886935
4.9	-0.569759740351711
4.905	-0.633121716993056
4.907	-0.623325447568458
4.911	-0.548551732433195
4.918	-0.283376926714132
4.935	0.403324360695532
4.94	0.459761569773789
4.942	0.456679242452193
4.945	0.42611193040412
4.95	0.316335628470659
4.974	-0.328649775437442
4.976	-0.334703905209824
4.979	-0.324146804194337
4.983	-0.276852706858502
4.991	-0.103447780176388
5.005	0.199838320697132
5.01	0.240583131442434
5.012	0.243300060507424
5.015	0.233226520980358
5.02	0.18325504943248
5.03	0.0115391421796724
5.041	-0.149242025045491
5.046	-0.175839490968249
5.049	-0.174901478180542
5.052	-0.162003167877613
5.058	-0.107010616245022
5.079	0.12112086354057
5.083	0.128661857435439
5.086	0.123719707488653
5.091	0.0978213671138555
5.101	0.00738681275569153
5.112	-0.0782840588678138
5.117	-0.0928338719613562
5.121	-0.091118041260188
5.125	-0.0785470532106753
5.132	-0.0377471437403036
5.148	0.0583677535692084
5.153	0.0677784221946647
5.157	0.0656204011903743
5.163	0.0483584467630012
5.176	-0.0152094381231027
5.185	-0.0454060109593053
5.19	-0.0494228063935989
5.194	-0.04572434168659
5.201	-0.0274679533373989
5.221	0.0335538667685444
5.226	0.0358522275475757
5.232	0.0296825085816561
5.241	0.00827874721584365
5.254	-0.0215253051949782
5.26	-0.0261063623027633
5.266	-0.0233609038813709
5.274	-0.011057743853554
5.29	0.0160720117165258
5.297	0.0189711977660743
5.304	0.0148606543658847
5.317	-0.00257117697583187
5.327	-0.0125557032037227
5.335	-0.013281137196592
5.344	-0.00697120232063586
5.363	0.00928904720342771
5.372	0.00923565463981735
5.384	0.0017484705108437
5.399	-0.0068593695951904
5.409	-0.00630952863360612
5.444	0.00471245257735387
5.482	-0.00298531436973448
5.515	0.00250600893151898
5.557	-0.00108676009570718
5.587	0.00127130473311521
5.634	-0.00010222667283788
5.666	0.000287191840230072
5.708	6.79613616760832e-05
5.757	-0.000298919058494107
7.381	-3.88231669035122e-11


==> ref1_non_unique_f-2.tsv <==
0	-5.47670332995409e-06
0.19	-0.00150190258729488
0.309	-0.00140278038603014
0.502	-0.00280514283029909
0.504	-0.0105176619029725
0.508	-0.0635849737932883
0.513	-0.201386399495798
0.524	-0.500432997104423
0.525	-0.505176034706964
0.527	-0.483986614388492
0.531	-0.340225369067161
0.552	0.609142272446319
0.557	0.655349486044291
0.56	0.638515580840794
0.564	0.570356773317909
0.572	0.327124156172758
0.586	-0.0982259731229398
0.592	-0.1634675024996
0.595	-0.160714058349904
0.598	-0.135823345950134
0.604	-0.0323284287527539
0.624	0.377353946264911
0.628	0.393422704694172
0.631	0.383677779875319
0.635	0.343249739882762
0.642	0.212864690956118
0.662	-0.199403468044332
0.667	-0.233821795044336
0.669	-0.236746426673226
0.672	-0.230192831045132
0.676	-0.203495491292317
0.684	-0.10933829775335
0.698	0.0513803655465832
0.703	0.072963336133415
0.706	0.0736586195946467
0.71	0.0608087586901513
0.716	0.0170863099165057
0.74	-0.189281661004204
0.744	-0.193427585815363
0.748	-0.185346063341787
0.753	-0.160132554472002
0.763	-0.0783282753352488
0.777	0.0282106722317588
0.783	0.048428960999801
0.787	0.0511893805167247
0.791	0.045871809774507
0.797	0.0263386724972543
0.816	-0.046620233106994
0.82	-0.04817750440826
0.824	-0.0418220803187292
0.829	-0.0226154296148158
0.837	0.0299326433211098
0.858	0.178947125675057
0.864	0.192430989497906
0.868	0.191423354126848
0.874	0.177864825795104
0.891	0.128559045825259
0.895	0.131335811896433
0.899	0.143281522204338
0.905	0.177876060721402
0.918	0.291870705571129
0.928	0.360771481902256
0.934	0.376408701164837
0.939	0.375081957278201
0.947	0.358312638597732
0.954	0.347905139464608
0.959000000000001	0.351942729233525
0.964	0.367585414350886
0.973	0.415880502410361
0.988	0.516912249858698
0.993	0.604676508543588
0.999	0.821027586489923
1.006	0.990873043742335
1.007	0.993023514380345
1.009	0.971011668435657
1.013	0.845480902228562
1.026	0.257589610815416
1.028	0.279845278622432
1.034	0.46957168145556
1.044	0.812931028594777
1.063	1.30418796734121
1.081	2.04263040590889
1.086	2.11171427620684
1.088	2.11697682406774
1.091	2.10276259783411
1.096	2.02970300403613
1.108	1.73852587621081
1.117	1.58068998391285
1.121	1.55867512270421
1.123	1.56039545251095
1.126	1.57852111845164
1.131	1.64584678234239
1.141	1.8667154097039
1.153	2.10979747021201
1.159	2.1644624166748
1.162	2.17108587541636
1.165	2.16480681808227
1.17	2.13063922807182
1.193	1.93199109557683
1.196	1.93583182075669
1.2	1.95591620157333
1.207	2.02426137019575
1.229	2.26569406459614
1.234	2.28128023153805
1.238	2.28067321998764
1.243	2.26728774125383
1.262	2.19986681304664
1.266	2.20302128093343
1.27	2.215291756657
1.277	2.25604272337073
1.304	2.44007718390626
1.311	2.45546797226346
1.32	2.46268106935999
1.327	2.46935939800219
1.334	2.48494194413398
1.343	2.52103960802052
1.354	2.58744120457425
1.383	2.76937149833081
1.411	2.91802334186865
1.437	3.06591350374235
1.449	3.10785751597476
1.459	3.12876620266223
1.466	3.13467129007763
1.472	3.13155270663853
1.478	3.11751370134853
1.484	3.08876678525561
1.491	3.03182400359039
1.5	2.91537373132216
1.505	2.7973361967138
1.51	2.63277153801736
1.517	2.24710530485862
1.525	1.82133720320378
1.529	1.86669464153785
1.533	2.13622641739403
1.543	3.24958166169043
1.552	4.07107319321968
1.553	4.09340288855929
1.555	4.0723590686125
1.558	3.91379528095457
1.563	3.29132388736031
1.583	0.484551656957879
1.587	0.369276818161737
1.588	0.372328941012174
1.59	0.414973713780893
1.594	0.633056726069293
1.602	1.43928371700735
1.616	2.85305059293
1.621	3.0474406307291
1.623	3.06301703322618
1.625	3.04378146223748
1.629	2.90941286428793
1.636	2.44525220532017
1.652	1.31552443525993
1.657	1.20023106232817
1.658	1.19639743004193
1.66	1.20777155360242
1.663	1.26979758186257
1.669	1.52766685847197
1.691	2.64873057403824
1.695	2.68660073708542
1.698	2.66938326821766
1.702	2.59378511789415
1.71	2.32362051739454
1.723	1.90249174496886
1.728	1.84292454542375
1.73	1.84022007773962
1.732	1.84905749161745
1.736	1.89873792818334
1.743	2.06129039888356
1.759	2.44631785878357
1.764	2.48706565027862
1.766	2.48897488326121
1.769	2.47727824711181
1.774	2.4250049360049
1.798	2.10421284354716
1.8	2.10139853494925
1.803	2.10655410015211
1.807	2.12900237748616
1.816	2.21501294518675
1.826	2.29778802109335
1.831	2.31270940504209
1.835	2.30803688575262
1.84	2.28565295871926
1.85	2.20934979367706
1.861	2.13886714239656
1.867	2.12396265450409
1.872	2.12324496002867
1.885	2.13332326124904
1.89	2.12730312752689
1.895	2.11169729958646
1.905	2.06078481052372
1.917	2.00491209553313
1.924	1.99198691455362
1.939	1.980247508963
1.945	1.95737264508374
1.953	1.90334554957526
1.968	1.79895564303109
1.974	1.78380800043635
1.98	1.78158670212799
1.986	1.77890682289886
1.991	1.76792710362098
2.003	1.71996375690503
2.014	1.67691658151975
2.022	1.61514470307153
2.027	1.51115591018286
2.032	1.30562219874837
2.045	0.608928905239524
2.046	0.606200212800553
2.048	0.639012100055631
2.052	0.816520913481841
2.062	1.29536762088837
2.064	1.30958794948835
2.066	1.29527440533074
2.069	1.22693360768181
2.078	0.962336817364279
2.081	0.944652863826481
2.084	0.951649149226231
2.089	0.972226725331769
2.092	0.958444646199876
2.096	0.894159813460147
2.103	0.684626260743375
2.118	0.231820852255704
2.125	0.143533675821073
2.129	0.133544621784205
2.133	0.149399526192017
2.139	0.21167156441401
2.162	0.501435884390735
2.164	0.502661422850578
2.167	0.492545225504539
2.171	0.457125068017151
2.178	0.344902089685965
2.197	0.00901929408820124
2.202	-0.0158732862817992
2.206	-0.00918950830576737
2.211	0.0274881899227752
2.233	0.230582217753648
2.236	0.226446090718173
2.24	0.204088379165104
2.246	0.139000770456623
2.268	-0.132686815333792
2.273	-0.144332494957347
2.277	-0.136964015717862
2.283	-0.105252327311607
2.296	-0.0287483285678212
2.3	-0.0238762878508858
2.304	-0.0327042543279701
2.309	-0.0624325541539381
2.318	-0.154308212280225
2.333	-0.304458909016723
2.34	-0.332877421601656
2.344	-0.33619844915679
2.349	-0.330693541885679
2.361	-0.310594335825072
2.365	-0.313137558043743
2.37	-0.328060691403838
2.376	-0.363315520830085
2.386	-0.456769552914923
2.403	-0.614866927381922
2.411	-0.652084919005879
2.418	-0.665628393020096
2.429	-0.678911262846979
2.435	-0.697608482125244
2.442	-0.737594901120848
2.453	-0.834802180317716
2.47	-0.983328359464847
2.478	-1.01613015300133
2.483	-1.0214532417017
2.488	-1.01692772032127
2.495	-0.999094279888226
2.509	-0.946333222776404
2.52	-0.889538312499347
2.528	-0.821843299937731
2.536	-0.711554192222342
2.542	-0.556462415695056
2.56	0.113108682421314
2.561	0.109558204434671
2.564	0.0472302918329097
2.58	-0.434060356184996
2.582	-0.444219673143787
2.584	-0.440352151610082
2.587	-0.409687731634233
2.593	-0.274373215484239
2.614	0.300211596800059
2.618	0.320879969625413
2.621	0.309768347409693
2.625	0.263159134997339
2.633	0.0950817701423752
2.647	-0.195332601509876
2.652	-0.233367782884317
2.654	-0.235502520088696
2.657	-0.225124451463775
2.662	-0.176097354576402
2.672	-0.010185822347359
2.683	0.143392789521932
2.688	0.168128003424624
2.691	0.166709383157148
2.695	0.147219068268666
2.702	0.0765518470937359
2.719	-0.109144670068463
2.724	-0.12499617388421
2.728	-0.120078302647057
2.733	-0.0946552363710946
2.743	-0.0072638428885945
2.754	0.0745837040376758
2.759	0.0881314905736179
2.763	0.0861198772172891
2.767	0.0737113255324235
2.775	0.0273902755692168
2.789	-0.0546662245914131
2.795	-0.066674223320736
2.799	-0.0643378981759408
2.805	-0.0474175599856324
2.819	0.0139873639981039
2.822	-0.000520388297315932
2.826	-0.0657033571848569
2.841	-0.472931032070942
2.842	-0.470854022885863
2.845	-0.404176492097033
2.852	-0.080316027121814
2.865	0.50192615704041
2.871	0.61581323060302
2.873	0.625397914994322
2.876	0.613890990668797
2.88	0.554939833512045
2.887	0.364911257872495
2.903	-0.0904028367014691
2.908	-0.141102486120918
2.91	-0.144117876767202
2.912	-0.137510489754728
2.916	-0.0978928635312979
2.923	0.0345162944096442
2.939	0.34998054535088
2.944	0.377484807515339
2.947	0.370517381154589
2.951	0.334924100078254
2.958	0.214180151428185
2.979	-0.197508047611535
2.984	-0.227645754631375
2.986	-0.229379870026889
2.989	-0.221658214561447
2.994	-0.185256526321525
3.004	-0.0636771582279838
3.015	0.0492169742483952
3.02	0.0683838146575928
3.024	0.0660509462258716
3.028	0.0489645191311423
3.035	-0.00799344246530165
3.054	-0.177593371745228
3.059	-0.191033452025392
3.063	-0.188065006316906
3.067	-0.173656498366965
3.074	-0.126738152835855
3.096	0.0394375785396059
3.102	0.0523045496506214
3.106	0.0501775934509077
3.112	0.033848425883769
3.135	-0.0485413319595711
3.14	-0.0431436911956418
3.145	-0.0248650550863925
3.153	0.027251240101867
3.174	0.179636923241815
3.18	0.19400718649222
3.184	0.193316529397387
3.189	0.182855003169997
3.209	0.128425053388961
3.213	0.13523798935586
3.218	0.156934875969763
3.226	0.217225101201014
3.244	0.361025406879435
3.25	0.377171829611389
3.255	0.376079423749487
3.263	0.359262062342035
3.27	0.348458687468593
3.275	0.352110547738826
3.28	0.367369444640426
3.289	0.415192937515801
3.304	0.516430679807867
3.309	0.604464128020364
3.315	0.821154828821411
3.322	0.99130541221376
3.323	0.993485469653795
3.325	0.971520275562765
3.329	0.846030457271822
3.342	0.257848601189748
3.344	0.280023233172455
3.35	0.469501279649167
3.36	0.812569552947241
3.379	1.30404161932732
3.397	2.0429071680472
3.402	2.11200226539121
3.404	2.11725356649582
3.407	2.10300745230249
3.412	2.02986301917407
3.424	1.7384321564784
3.433	1.58048636424139
3.437	1.55846455472694
3.439	1.56019128996168
3.442	1.57833778517978
3.447	1.64572234369459
3.457	1.86674703109447
3.469	2.10994702456347
3.475	2.16460925798952
3.478	2.17121625223661
3.481	2.1649126400123
3.486	2.13069201737503
3.509	1.93188082807164
3.512	1.93572995434389
3.516	1.95583550558079
3.523	2.02423512223641
3.545	2.2657736832671
3.55	2.28134579900889
3.554	2.28071940769249
3.559	2.26730413314952
3.578	2.19980775728792
3.582	2.2029653090248
3.586	2.21524539628608
3.593	2.25602377131019
3.62	2.44011412964165
3.627	2.45548674236825
3.636	2.46267115034324
3.643	2.46933330303314
3.65	2.48491075201245
3.659	2.52101842451379
3.67	2.58744499316324
3.699	2.76937997097795
3.727	2.91800936120467
3.753	3.06592504331635
3.765	3.1078661602872
3.775	3.12876624704878
3.782	3.13466577634795
3.788	3.13154445074204
3.794	3.11750515208557
3.8	3.08876021887281
3.807	3.03182160194501
3.816	2.91537696286227
3.821	2.79734155438124
3.826	2.63277784616466
3.833	2.2471108712082
3.841	1.8213396957081
3.845	1.86669520839291
3.849	2.13622512353125
3.859	3.24957731516441
3.868	4.07106904285759
3.869	4.09339892638198
3.871	4.07235556340585
3.874	3.91379262781599
3.879	3.29132292302123
3.899	0.484555007986732
3.903	0.369279903940105
3.904	0.37233190196599
3.906	0.414976363893589
3.91	0.633058556024288
3.918	1.43928354547526
3.932	2.85304818971967
3.937	3.04743827776489
3.939	3.06301482697705
3.941	3.04377946569192
3.945	2.90941143996177
3.952	2.44525204343053
3.968	1.31552619331765
3.973	1.20023275421651
3.974	1.19639906931462
3.976	1.20777305276616
3.979	1.26979879545087
3.985	1.52766732364592
4.007	2.64872930234362
4.011	2.68659961493723
4.014	2.66938234223937
4.018	2.59378453301541
4.026	2.32362070528904
4.039	1.9024926728777
4.044	1.84292544309673
4.046	1.84022091516622
4.048	1.84905824504955
4.052	1.89873845661204
4.059	2.06129043965344
4.075	2.44631718071199
4.08	2.48706500549816
4.082	2.4889742862237
4.085	2.47727775232583
4.09	2.42500467010256
4.114	2.10421333002778
4.116	2.10139899736346
4.119	2.1065545017689
4.123	2.12900266129571
4.132	2.21501289787198
4.142	2.29778770167722
4.147	2.31270904460903
4.151	2.30803654353708
4.156	2.28565269439498
4.166	2.2093497862221
4.177	2.13886736800267
4.183	2.123962916697
4.188	2.12324519672407
4.201	2.13332327788717
4.206	2.12730305056261
4.211	2.11169715131275
4.221	2.06078462455656
4.233	2.00491203167608
4.24	1.99198695042884
4.255	1.98024764709209
4.261	1.95737275913724
4.269	1.90334559147118
4.284	1.79895555490978
4.29	1.78380789970124
4.296	1.78158661653337
4.302	1.77890677339148
4.307	1.76792709187014
4.319	1.7199638190378
4.33	1.67691664837965
4.338	1.61514473679427
4.343	1.51115591630315
4.348	1.30562217849701
4.361	0.608928851963835
4.362	0.606200159839756
4.364	0.639012048935405
4.368	0.816520870428908
4.378	1.29536761413883
4.38	1.30958795079736
4.382	1.29527441437416
4.385	1.22693362722808
4.394	0.962336855288518
4.397	0.944652902501455
4.4	0.951649185957078
4.405	0.97222675364929
4.408	0.958444667124873
4.412	0.894159823004731
4.419	0.68462625037351
4.434	0.2318208245753
4.441	0.143533655944387
4.445	0.133544609436435
4.449	0.149399522339482
4.455	0.211671572753237
4.478	0.501435897011225
4.48	0.502661432664466
4.483	0.492545230756649
4.487	0.457125067054721
4.494	0.344902079555939
4.513	0.00901928437101951
4.518	-0.0158732907406822
4.522	-0.00918950823343057
4.527	0.0274881951467894
4.549	0.23058222451886
4.552	0.226446095225989
4.556	0.204088380396295
4.562	0.139000767041251
4.584	-0.132686820536422
4.589	-0.144332497393298
4.593	-0.136964015757507
4.599	-0.105252324141686
4.612	-0.0287483229586014
4.616	-0.0238762829642925
4.62	-0.0327042507025368
4.625	-0.0624325525709581
4.634	-0.154308214393629
4.649	-0.304458912959084
4.656	-0.332877424120247
4.66	-0.336198450486119
4.665	-0.330693541637809
4.677	-0.310594332975862
4.681	-0.313137555016765
4.686	-0.328060688679614
4.692	-0.363315519086274
4.702	-0.456769553408637
4.719	-0.614866929525767
4.727	-0.652084920356489
4.734	-0.665628393241773
4.745	-0.678911261555903
4.751	-0.69760848053069
4.758	-0.737594899736484
4.769	-0.834802180087365
4.786	-0.983328360617714
4.794	-1.01613015398558
4.799	-1.02145324234822
4.804	-1.01692772053913
4.811	-0.999094279518414
4.825	-0.946333221942057
4.836	-0.889538312114626
4.844	-0.821843300059896
4.852	-0.71155419272865
4.858	-0.556462416309254
4.876	0.113108682346952
4.877	0.109558204407093
4.88	0.0472302919406076
4.896	-0.434060355743044
4.898	-0.444219672720636
4.9	-0.440352151218139
4.903	-0.409687731309227
4.909	-0.27437321534267
4.93	0.300211596474817
4.934	0.320879969321927
4.937	0.309768347145976
4.941	0.263159134810791
4.949	0.095081770149009
4.963	-0.195332601278622
4.968	-0.23336778265413
4.97	-0.235502519871376
4.973	-0.225124451277246
4.978	-0.176097354464375
4.988	-0.0101858224097811
4.999	0.143392789352505
5.004	0.168128003258873
5.007	0.166709383008677
5.011	0.147219068157301
5.018	0.0765518470694886
5.035	-0.109144669944526
5.04	-0.124996173765036
5.044	-0.12007830254759
5.049	-0.0946552363106914
5.059	-0.00726384292050319
5.07	0.0745837039482922
5.075	0.088131490485714
5.079	0.0861198771424032
5.083	0.0737113254786737
5.091	0.027390275569279
5.105	-0.0546662245271241
5.111	-0.0666742232575048
5.115	-0.0643378981229095
5.121	-0.0474175599578475
5.146	0.045884997527879
5.151	0.0438999081802089
5.157	0.0308736437863084
5.181	-0.0354547831155498
5.186	-0.0347646816427236
5.192	-0.025982450286187
5.218	0.0237846962844079
5.224	0.0209993562715018
5.232	0.0090438025999573
5.248	-0.0169513465863025
5.255	-0.0196115443477769
5.262	-0.0155443106168622
5.276	0.00256055295694591
5.286	0.0112325408110285
5.294	0.0109989842369353
5.304	0.00328176298893634
5.32	-0.00998308860292418
5.329	-0.0105172277398475
5.341	-0.00369070058292298
5.356	0.00502636196207629
5.366	0.00495908985780069
5.383	-0.00301652316756851
5.396	-0.00647752959922254
5.409	-0.00378655753903168
5.431	0.00234439935152952
5.446	8.3629954579223e-06
5.468	-0.00406591433342651
5.488	-0.00104943239998612
5.508	0.00042303201252647
5.555	-0.00164130324330092
5.584	-0.000672742412546334
5.627	-0.00146012188649269
5.667	-0.00147265846564792
5.721	-0.00109537102752988
5.923	-0.00132844183376779
7.153	-0.00136336125971948
7.381	-0.00136336165514539


==> ref1_non_unique_f-3.tsv <==
0	-5.47670332995409e-06
0.19	-0.00150190258729488
0.309	-0.00140278038603014
0.502	-0.00280514283029909
0.504	-0.00546591634626825
0.506	0.00334911374003166
0.509	0.0608941809990382
0.513	0.229734798743388
0.518	0.677668338248508
0.552	4.65226655568246
0.556	4.72101619051244
0.558	4.70291373298349
0.562	4.57144467474802
0.569	4.11190717740132
0.585	2.97044993416502
0.59	2.84240106432696
0.592	2.83515269076623
0.594	2.8524779058705
0.598	2.95464029240431
0.605	3.29501282849099
0.621	4.11459913544912
0.626	4.19713827595311
0.627	4.1994998048843
0.629	4.19019816971925
0.633	4.11877691297084
0.639	3.9047434385529
0.66	3.05980070672123
0.665	3.01712323418294
0.668	3.03129624562632
0.672	3.09068710712252
0.68	3.30209113075895
0.693000000000001	3.64407288418161
0.699	3.70482519675971
0.701000000000001	3.7066132185386
0.703	3.69933878052344
0.707	3.65991599175869
0.714	3.53068903790909
0.731	3.19463549055044
0.736	3.15886818163049
0.738	3.15591503646255
0.741	3.16320347292694
0.745	3.19244646790081
0.753	3.2969854550157
0.768	3.49429255307109
0.774	3.52368850914507
0.777	3.52446548646555
0.781	3.51214799667358
0.787	3.47160024218723
0.808	3.30885414041979
0.813	3.30162846696892
0.817	3.30812538827773
0.822	3.32972581045877
0.831	3.3929998274126
0.846	3.49530118901314
0.852	3.51305842705094
0.856	3.51498681770499
0.86	3.50918802021508
0.866	3.488813200283
0.888	3.40006532831032
0.892	3.40057769184883
0.897	3.41286574378631
0.904	3.44889846021161
0.925	3.57087493358903
0.929	3.57462183788902
0.933	3.56932683558019
0.939	3.5480600468331
0.954	3.48890723204371
0.958	3.4870452032039
0.962	3.49352468854525
0.969	3.51971146041584
0.99	3.61250990469407
0.992	3.5968428320506
0.996	3.49697014800602
1	3.26227823638561
1.006	2.50694816334538
1.039	-2.27123853248684
1.047	-2.98189918133778
1.052	-3.14564145820417
1.055	-3.16682150086697
1.057	-3.15314490247448
1.061	-3.06130290509655
1.068	-2.73870057292564
1.084	-1.94879302654322
1.089	-1.86206692155282
1.091	-1.85702735597411
1.093	-1.86842181470452
1.097	-1.93625634299503
1.104	-2.16365158553266
1.121	-2.75528910857601
1.126	-2.81305058123377
1.127	-2.815571592084
1.13	-2.80548324974779
1.134	-2.75431940128415
1.141	-2.58898519976259
1.157	-2.19615464315707
1.162	-2.15633064937831
1.165	-2.15909217189105
1.169	-2.19189095015001
1.176	-2.31080983301435
1.194	-2.64488991871262
1.199	-2.67071710790827
1.203	-2.66272012098781
1.208	-2.62194717581969
1.218	-2.48322368370633
1.228	-2.36383818964656
1.233	-2.33926968652929
1.236	-2.33835419650966
1.24	-2.35250473536005
1.246	-2.40043426234683
1.267	-2.5952356110539
1.271	-2.60171239301565
1.274	-2.59771596257071
1.279	-2.57627651124458
1.288	-2.50848292981331
1.3	-2.42574921366016
1.306	-2.40888049927117
1.31	-2.40814882935875
1.315	-2.41715325756025
1.325	-2.45269566911537
1.334	-2.47771166421574
1.339	-2.48081221588325
1.343	-2.47664427502758
1.349	-2.45826306951915
1.358	-2.41022454097354
1.379	-2.2949541229745
1.388	-2.26972675983048
1.407	-2.22846324856128
1.417	-2.19112790612604
1.443	-2.08670868784013
1.451	-2.07238315392297
1.457	-2.06940793237759
1.463	-2.07333766786153
1.47	-2.08758602958247
1.477	-2.11484013756604
1.485	-2.16750538864054
1.494	-2.26290291882631
1.502	-2.39385212949862
1.508	-2.49689616780044
1.509	-2.4999716382618
1.51	-2.4971928397802
1.512	-2.4632539652338
1.517	-2.27009082274629
1.523	-1.75825567549707
1.531	-0.598692329585478
1.545	1.6010043831645
1.548	1.76412901060915
1.549	1.75912915197148
1.552	1.57784808983263
1.557	0.76580522439813
1.566	-1.67821353502836
1.581	-5.46640414219141
1.587	-6.00584609010472
1.588	-6.02125613559304
1.589	-6.01566494749973
1.592	-5.87820886591095
1.597	-5.29936361442093
1.608	-3.23154028224721
1.618	-1.75497770738303
1.623	-1.50762248605462
1.624	-1.50346053667949
1.626	-1.53912955998213
1.63	-1.77325270110756
1.637	-2.57242904969578
1.653	-4.51641283234547
1.658	-4.71887627456066
1.659	-4.72651824624799
1.66	-4.72332921659178
1.663	-4.65107529717356
1.668	-4.34720368308697
1.679	-3.24781424431587
1.689	-2.43152010010245
1.694	-2.2723005574318
1.696	-2.26290935071514
1.698	-2.28342213680837
1.702	-2.40538425210281
1.709	-2.80807259305969
1.724	-3.70610498973657
1.729	-3.81318395046744
1.731	-3.818234973533
1.733	-3.80233499475221
1.737	-3.7128176024854
1.744	-3.41910748737602
1.76	-2.71732685122111
1.765	-2.64175493958678
1.767	-2.637958371403
1.769	-2.64870158844243
1.773	-2.7092793541368
1.78	-2.90482533474263
1.795	-3.3291138760682
1.8	-3.37622191255765
1.803	-3.37416968290243
1.806	-3.35053764679209
1.812	-3.25312693364586
1.832	-2.88428526623827
1.836	-2.87133866908337
1.839	-2.87884255821741
1.844	-2.92001714835061
1.854	-3.06002488571571
1.864	-3.17900452721721
1.87	-3.20598877978568
1.874	-3.20361974751006
1.879	-3.18343688626297
1.899	-3.07982455600865
1.903	-3.07894490689292
1.908	-3.08897678918543
1.916	-3.12043084324923
1.93	-3.17362955808817
1.951	-3.23841277684175
1.962	-3.27107065540557
1.967	-3.27367398320252
1.972	-3.2663491961864
1.986	-3.23790447290083
1.99	-3.24353322597703
1.996	-3.26598977260554
2.007	-3.3064488714522
2.014	-3.32791937650179
2.023	-3.36346493672977
2.025	-3.34781631232129
2.028	-3.27938592478013
2.034	-2.98842663223338
2.043	-2.14999242470196
2.055	-0.508629474907335
2.078	2.76437699174707
2.085	3.17078017095957
2.091	3.31790510066446
2.093	3.32466050845575
2.095	3.30866068836283
2.099	3.21470038062517
2.107	2.86620900937068
2.12	2.31261044680071
2.126	2.20293120370288
2.129	2.1931426021005
2.131	2.20300905005519
2.135	2.25903727226978
2.142	2.44925256950325
2.161	3.02323883991428
2.166	3.06134663951634
2.169	3.05080467908536
2.173	3.00058535749485
2.18	2.83824430854078
2.195	2.47098279273586
2.2	2.42945827753236
2.203	2.43283536947357
2.207	2.46896277903812
2.214	2.60009769456611
2.231	2.95062737491823
2.236	2.9807691685551
2.24	2.97180443990539
2.245	2.92341953089639
2.255	2.75724645235926
2.265	2.61888140354305
2.27	2.59494140514495
2.274	2.60182314402272
2.279	2.63932726138429
2.288	2.75787823251829
2.299	2.88195097297581
2.304	2.90014384187394
2.308	2.89357690860214
2.313	2.86174257373088
2.323	2.75260387086538
2.333	2.65858314905697
2.339	2.63676422031055
2.343	2.6387189714759
2.347	2.65199789348494
2.356	2.70570981830178
2.365	2.75211968181235
2.37	2.75941565611902
2.374	2.75339131400769
2.379	2.73025206193109
2.387	2.66574348599336
2.404	2.52485859278934
2.411	2.50206206117149
2.416	2.50037292542886
2.422	2.50897720905606
2.431	2.52229838385226
2.436	2.51993691901351
2.441	2.50633175577812
2.448	2.46773311921087
2.477	2.27553718697756
2.481	2.2731319343519
2.485	2.27849221104787
2.491	2.29852849658475
2.502	2.35692836018147
2.52	2.47529578481237
2.529	2.56475511452748
2.537	2.68998499292753
2.541	2.73201075229876
2.543	2.72383890759142
2.546	2.65481292486973
2.55	2.42703290514192
2.557	1.66219226081849
2.579	-0.808360817848526
2.585	-1.02588956731947
2.586	-1.03338541410831
2.588	-1.02395178842134
2.591	-0.951893230563243
2.597	-0.635674749138555
2.618	0.702049213586974
2.622	0.749544667000206
2.624	0.737636413910273
2.628	0.648440882602635
2.635	0.333380441860786
2.652	-0.480320392439222
2.657	-0.546717175752356
2.659	-0.542849733185866
2.662	-0.50630284188648
2.667	-0.375725236544685
2.691	0.388594470928245
2.693	0.395617251173573
2.696	0.382870967793022
2.7	0.326521776461766
2.708	0.120584532541113
2.722	-0.238757360638125
2.727	-0.286800289870668
2.729	-0.289908581845531
2.732	-0.277799435012272
2.737	-0.218312631285559
2.747	-0.0145067557249572
2.758	0.175901376067958
2.763	0.207240740887691
2.766	0.206005850102919
2.769	0.190596843858402
2.775	0.125211642746983
2.796	-0.145133047235152
2.8	-0.153955677361738
2.803	-0.1480083299529
2.808	-0.11717518915865
2.819	-0.00255719448485259
2.823	0.061403654661742
2.828	0.262379166927182
2.833	0.671803666238813
2.847	2.54536291186386
2.86	4.06151866360184
2.868	4.57436494020374
2.872	4.64068144573282
2.874	4.62512755993184
2.878	4.50546357647083
2.885	4.08208902855257
2.902	2.9863884901806
2.907	2.89425973908713
2.909	2.89807447092056
2.912	2.9450401077839
2.917	3.11728001468554
2.942	4.15448009461572
2.943	4.15698387889178
2.946	4.13856829750728
2.95	4.05797010015332
2.957	3.80108345558485
2.974	3.1300459920187
2.98	3.04921093817957
2.981	3.04679854289671
2.984	3.05767650776983
2.988	3.1101958441961
2.996	3.30341707822774
3.01	3.63819214177911
3.015	3.6825539988124
3.017	3.6852987541382
3.02	3.67373101069557
3.025	3.6174071700153
3.034	3.44240836820069
3.047	3.21082967883142
3.053	3.17187679816725
3.056	3.17253691513403
3.059	3.18572249594122
3.065	3.24259780259318
3.088	3.50670970683799
3.092	3.51583794773511
3.095	3.51283511150332
3.099	3.49727746038079
3.106	3.44728045293135
3.123	3.32069663178739
3.128	3.30833690934505
3.132	3.30996154735148
3.137	3.32557393597027
3.145	3.37373275547204
3.164	3.49850995773857
3.17	3.51291493832911
3.174	3.51282576386264
3.179	3.50254696513229
3.187	3.46922576803771
3.202	3.40561697435152
3.207	3.40070931426137
3.211	3.40608007716676
3.216	3.42410800388615
3.225	3.47978855824561
3.239	3.56391853655625
3.244	3.57417067934028
3.248	3.57204754571281
3.254	3.5541943785614
3.271	3.48939943027773
3.275	3.48903063653968
3.28	3.49967426327921
3.289	3.53709780977943
3.306	3.61118000743346
3.308	3.5957239293938
3.312	3.49634633120948
3.316	3.26219038908002
3.322	2.5075954902215
3.355	-2.27149557868693
3.363	-2.98270283074588
3.368	-3.14657029028736
3.371	-3.16773664476483
3.373	-3.15401596258566
3.377	-3.06201276709554
3.384	-2.73896946918681
3.4	-1.94816881785338
3.405	-1.86139040084648
3.407	-1.8563672387822
3.409	-1.86779791534807
3.413	-1.93575656468428
3.42	-2.16347840478911
3.437	-2.75576397594122
3.442	-2.81353544509467
3.443	-2.81604704121907
3.446	-2.80590986594752
3.45	-2.75464041920053
3.457	-2.58905716234458
3.473	-2.19580590275108
3.478	-2.15598074644283
3.481	-2.15877365872286
3.485	-2.19164498705833
3.492	-2.31074200639378
3.51	-2.64514899665253
3.515	-2.67096263130324
3.519	-2.66292224628893
3.524	-2.62206610139247
3.534	-2.48315091967922
3.544	-2.36365433900419
3.549	-2.33908424187334
3.552	-2.33818483034788
3.556	-2.3523731867014
3.562	-2.40038205482151
3.583	-2.59537298689809
3.587	-2.60183839332116
3.59	-2.59782378631729
3.595	-2.57634069445329
3.604	-2.50845494816032
3.616	-2.42565044255403
3.622	-2.40878702045076
3.626	-2.40807276235533
3.631	-2.41710973185709
3.641	-2.4527256052553
3.65	-2.4777811017174
3.655	-2.4808842694103
3.659	-2.47670851687367
3.665	-2.45830279958501
3.674	-2.41021555673987
3.695	-2.2949083689836
3.704	-2.26971110762515
3.723	-2.22850137343164
3.733	-2.19115650208602
3.759	-2.08668084025463
3.767	-2.07236007062361
3.773	-2.0693952305654
3.779	-2.073337626656
3.786	-2.08759892306712
3.793	-2.11485990907776
3.801	-2.16752355736385
3.81	-2.262910005389
3.818	-2.3938471572656
3.824	-2.49688444510992
3.825	-2.49995913107609
3.826	-2.49717965968066
3.828	-2.46323978618351
3.833	-2.27007621154258
3.839	-1.75824411938004
3.847	-0.598688782187137
3.861	1.60099506656286
3.864	1.76411858850112
3.865	1.75911853301116
3.868	1.57783739538345
3.873	0.765796004959302
3.882	-1.67821657755545
3.897	-5.46639721748407
3.903	-6.00583828201409
3.904	-6.02124839711335
3.905	-6.01565733781186
3.908	-5.8782019750968
3.913	-5.29935883997828
3.924	-3.23154182104691
3.934	-1.75498304455544
3.939	-1.50762814681434
3.94	-1.50346612798458
3.942	-1.53913488674524
3.946	-1.77325705150909
3.953	-2.57243071515481
3.969	-4.51640903033245
3.974	-4.71887214401159
3.975	-4.72651414830286
3.976	-4.7233251826657
3.979	-4.65107163214039
3.984	-4.3472011232513
3.995	-3.24781501996171
4.005	-2.43152290916152
4.01	-2.27230355336396
4.012	-2.26291225670997
4.014	-2.28342486626247
4.018	-2.40538640478853
4.025	-2.8080732750229
4.04	-3.7061029901421
4.045	-3.81318176566834
4.047	-3.81823283542755
4.049	-3.80233296774519
4.053	-3.71281596647925
4.06	-3.41910689724227
4.076	-2.71732832943419
4.081	-2.64175652495507
4.083	-2.6379599123712
4.085	-2.64870303897131
4.089	-2.70928050445823
4.096	-2.90482571130102
4.111	-3.32911282460799
4.116	-3.37622075709485
4.119	-3.37416857396825
4.122	-3.35053665809476
4.128	-3.25312635449621
4.148	-2.88428606966196
4.152	-2.87133950790438
4.155	-2.87884335503104
4.16	-2.92001776290534
4.17	-3.0600249012126
4.18	-3.17900403147085
4.186	-3.20598817064526
4.19	-3.20361915928512
4.195	-3.18343642007353
4.215	-3.07982490231573
4.219	-3.07894533006823
4.224	-3.08897722931295
4.232	-3.12043114529935
4.246	-3.17362941450614
4.267	-3.23841254625411
4.278	-3.27107068070213
4.283	-3.27367411554091
4.288	-3.26634940185424
4.302	-3.23790464819143
4.306	-3.24353334085428
4.312	-3.26598978161233
4.323	-3.30644872641081
4.33	-3.32791920619484
4.339	-3.36346482380559
4.341	-3.3478162219988
4.344	-3.27938587184096
4.35	-2.98842665632587
4.359	-2.14999253270066
4.371	-0.508629580934151
4.394	2.76437706784256
4.401	3.17078026107276
4.407	3.31790517596535
4.409	3.32466057429309
4.411	3.30866074303598
4.415	3.21470040951286
4.423	2.86620898502796
4.436	2.31261038115088
4.442	2.20293114726536
4.445	2.19314255589561
4.447	2.20300901219821
4.451	2.25903725341951
4.458	2.44925258471707
4.477	3.02323888208448
4.482	3.0613466688347
4.485	3.05080469838803
4.489	3.00058536233329
4.496	2.8382442900847
4.511	2.47098276016217
4.516	2.42945825283313
4.519	2.43283535152807
4.523	2.46896277136609
4.53	2.60009770461044
4.547	2.95062739825879
4.552	2.98076918585871
4.556	2.97180445035545
4.561	2.92341953179158
4.571	2.75724643769811
4.581	2.61888138578174
4.586	2.59494139091966
4.59	2.60182313436607
4.595	2.63932725854615
4.604	2.75787824095761
4.615	2.8819509862283
4.62	2.90014385324397
4.624	2.89357691702538
4.629	2.86174257738978
4.639	2.7526038651419
4.649	2.65858313935677
4.655	2.63676421180718
4.659	2.63871896500413
4.663	2.65199788968367
4.672	2.70570982094177
4.681	2.75211968845851
4.686	2.75941566313458
4.69	2.75339132034833
4.695	2.73025206644405
4.703	2.66574348638446
4.72	2.52485858766255
4.727	2.50206205687122
4.732	2.50037292263592
4.738	2.508977208551
4.747	2.52229838640624
4.752	2.51993692251205
4.757	2.50633175949156
4.764	2.46773312206794
4.793	2.27553718428913
4.797	2.27313193194604
4.801	2.27849220919477
4.807	2.29852849587606
4.818	2.35692836151369
4.836	2.47529578622642
4.845	2.56475511467636
4.853	2.68998499201675
4.857	2.73201075104691
4.859	2.72383890623335
4.862	2.65481292343817
4.866	2.42703290377018
4.873	1.66219225991683
4.895	-0.808360816848639
4.901	-1.02588956630829
4.902	-1.03338541312305
4.904	-1.02395178750921
4.907	-0.95189322980762
4.913	-0.635674748810974
4.934	0.702049212829048
4.938	0.749544666293647
4.94	0.737636413261155
4.944	0.64844088211952
4.951	0.333380441763236
4.968	-0.480320391891921
4.973	-0.546717175229433
4.975	-0.54284973270065
4.978	-0.506302841482807
4.983	-0.375725236324892
5.007	0.388594470534302
5.009	0.395617250798389
5.012	0.382870967466075
5.016	0.326521776229163
5.024	0.120584532546226
5.038	-0.238757360353777
5.043	-0.28680028958647
5.045	-0.289908581576769
5.048	-0.277799434780909
5.053	-0.218312631145404
5.063	-0.0145067557998919
5.074	0.175901375859548
5.079	0.207240740682973
5.082	0.206005849919059
5.085	0.190596843706933
5.091	0.125211642683134
5.112	-0.145133047081176
5.116	-0.153955677218977
5.119	-0.148008329829541
5.124	-0.117175189083106
5.134	-0.00983712610451803
5.145	0.0916236605422895
5.15	0.108771432644553
5.154	0.106650990153232
5.158	0.0916684628971849
5.165	0.043203002072338
5.181	-0.0706843362478784
5.186	-0.0817662090034093
5.19	-0.0791452735059739
5.195	-0.0631732854568652
5.204	-0.0127999239726453
5.216	0.0474037589024645
5.221	0.0567751876711746
5.226	0.0545632759576593
5.232	0.0387263111816134
5.256	-0.0432918377553406
5.261	-0.0426138705012544
5.267	-0.0319546457877786
5.28	0.00786148045592139
5.289	0.0269866261021283
5.295	0.0294295198418206
5.301	0.023532472902307
5.311	0.00231747978248542
5.323	-0.0204529423221489
5.329	-0.0239125946051031
5.336	-0.0200910679673854
5.346	-0.00501525702503347
5.359	0.0128550570855852
5.366	0.0149383870319246
5.374	0.0101036915190909
5.399	-0.0132023520287197
5.407	-0.011338599066371
5.42	-0.000711016550040355
5.432	0.00677884754204428
5.441	0.00645964986595171
5.455	-0.00147328137404745
5.468	-0.00736438186540056
5.479	-0.00636847065922552
5.51	0.00306514636464428
5.527	-0.00171591681500782
5.543	-0.00469410363922496
5.56	-0.00174919281571029
5.58	0.00102830754358507
5.641	-0.000431447963825882
5.665	-0.00104880829134579
5.696	-0.00190169474535473
5.738	-0.00129373032036106
5.78	-0.0011903043955348
5.864	-0.00117528819912849
6.479	-0.00136381580738743
7.381	-0.00136336169396856


==> ref1_non_unique_f-4.tsv <==
0	0
0.501	0
0.503	0.0127783771541523
0.506	0.0691025783895949
0.51	0.233463491199021
0.515	0.63717171366904
0.525	2.02056157954944
0.542	4.39561235821509
0.548	4.78155230825261
0.551	4.83723897245415
0.554	4.80341612306985
0.558	4.63461385328403
0.566	4.0083246379525
0.58	2.91483455273712
0.585	2.76722611772268
0.587	2.75679582507181
0.589	2.77360554992479
0.593	2.88226697150854
0.6	3.25324321222343
0.616	4.16196118718527
0.621	4.25749691311047
0.622	4.26104743663261
0.625	4.24093825958138
0.629	4.14757417243807
0.636	3.84651895328489
0.653	3.06135494613759
0.658	2.97708669349172
0.66	2.96994457432937
0.663	2.98655639339373
0.667	3.05404013496683
0.675	3.29267483644467
0.688	3.67423777529429
0.693000000000001	3.73328908594115
0.695	3.73814054366106
0.698	3.72548181441987
0.702	3.6745486822217
0.71	3.48960607812964
0.725	3.13647735985549
0.731	3.08824478112202
0.734	3.09105082059563
0.738	3.12047265116768
0.745	3.22509238536925
0.762	3.50236329061535
0.767	3.52892967360496
0.77	3.52786613483055
0.773	3.51483046512532
0.779	3.4596181748922
0.8	3.23116247211353
0.804	3.22407000565949
0.807	3.22971357481982
0.812	3.25777407492272
0.821	3.34647771518907
0.834	3.46758887155487
0.84	3.49002696786874
0.843	3.49117013080079
0.847	3.4831301202536
0.853	3.45534635652296
0.871	3.36287507963229
0.876	3.35925595372705
0.88	3.36624837507247
0.886	3.39109501046046
0.913	3.52885351199284
0.918	3.53109429397644
0.923	3.52523794123941
0.945	3.48472965041216
0.95	3.48867398796018
0.957	3.50574972657459
0.969	3.55344618822318
0.981	3.59510171499305
0.986	3.6047262538414
0.988	3.59442709961791
0.991	3.54176913739235
0.995	3.38591230980181
1	3.00689035582886
1.011	1.60387819899743
1.041	-2.36916916692175
1.049	-2.86874383229093
1.055	-3.01236538882349
1.057	-3.02179071740522
1.059	-3.01221122449159
1.063	-2.94043436982571
1.07	-2.68623255957303
1.087	-2.01560453364439
1.092	-1.95386067950417
1.095	-1.95879531142298
1.099	-2.010903440537
1.106	-2.19770445079526
1.124	-2.7198686900229
1.129	-2.76009269536369
1.131	-2.75839780107862
1.134	-2.73790813657945
1.139	-2.6629829977244
1.164	-2.20651918418837
1.166	-2.20464769810838
1.169	-2.21530808661106
1.174	-2.26480836037374
1.184	-2.43420854286444
1.195	-2.59922425746856
1.201	-2.63370979595684
1.204	-2.63286671254398
1.207	-2.62068172144086
1.213	-2.56863324774412
1.235	-2.34510089492409
1.239	-2.34019315925512
1.243	-2.35017922180291
1.249	-2.38794690213584
1.271	-2.55075373919551
1.275	-2.55391761982764
1.279	-2.54583758213866
1.285	-2.51614156764184
1.309	-2.37162178739519
1.314	-2.3673513084612
1.318	-2.37181623269977
1.326	-2.39450503188227
1.338	-2.42814298070312
1.343	-2.43058874568926
1.348	-2.42309365893396
1.354	-2.40134405915624
1.364	-2.34379689375495
1.381	-2.24802981467943
1.39	-2.22111730345916
1.4	-2.2065008842954
1.41	-2.19167406896919
1.418	-2.1699458998998
1.429	-2.12361214234524
1.446	-2.05144520837174
1.452	-2.0401581839293
1.457	-2.04021340443009
1.462	-2.04988531403743
1.468	-2.07465861795292
1.476	-2.12960107451592
1.487	-2.24304430274372
1.501	-2.44371757643129
1.505	-2.4849403173373
1.508	-2.46467488539943
1.511	-2.3855855144548
1.515	-2.15889385367599
1.522	-1.41462966700434
1.542	0.935083522536556
1.544	0.979324536140767
1.545	0.97467663499893
1.547	0.906717700189105
1.551	0.528498373484109
1.558	-0.69710437204161
1.581	-5.30894246854143
1.585	-5.49208972092721
1.586	-5.49520277597473
1.588	-5.45215555129653
1.592	-5.18541972169298
1.599	-4.289076199269
1.615	-2.11009337792968
1.62	-1.87009916598187
1.622	-1.85761272486899
1.624	-1.89166355769106
1.628	-2.08740510206973
1.635	-2.73511872160565
1.651	-4.30091119843203
1.656	-4.46720810773369
1.657	-4.47408995133549
1.66	-4.44276829768649
1.664	-4.28896232395705
1.671	-3.78988173574801
1.688	-2.50652020551251
1.693	-2.38035925219298
1.694	-2.37440107610681
1.696	-2.38134434748181
1.699	-2.43625861017752
1.705	-2.67749175841045
1.726	-3.69691836856835
1.73	-3.73307889277615
1.732	-3.72371544023144
1.736	-3.6541833077673
1.743	-3.40633178973459
1.761	-2.71172200157274
1.766	-2.65732919375252
1.768	-2.65922042981589
1.771	-2.6859991467135
1.776	-2.78526845593055
1.789	-3.18646985885365
1.798	-3.38092107633558
1.803	-3.41108988466027
1.806	-3.40051508606009
1.81	-3.35656019544683
1.818	-3.19807318415792
1.832	-2.92111673895512
1.837	-2.88333523707873
1.839	-2.88065752193782
1.842	-2.88974102029158
1.847	-2.93611779735566
1.856	-3.08261645200634
1.869	-3.27828106523622
1.875	-3.31088021030001
1.878	-3.31004607921801
1.882	-3.29277257360518
1.889	-3.22976860602214
1.905	-3.07559998293992
1.91	-3.06166349964992
1.914	-3.06729997427901
1.919	-3.09350907666298
1.928	-3.17600871655948
1.942	-3.29758533848396
1.948	-3.317728900139
1.952	-3.31789850769648
1.957	-3.30534429680241
1.966	-3.26217096169045
1.976	-3.219650161852
1.981	-3.21229508310295
1.986	-3.21713751542627
1.991	-3.23351781705811
2	-3.28272448224243
2.015	-3.36243189903799
2.019	-3.37336612323459
2.021	-3.36399667977307
2.024	-3.31158672675368
2.028	-3.15402814684156
2.033	-2.77015489006128
2.044	-1.35153007186574
2.073	2.53331470715144
2.081	3.07646288788323
2.087	3.24285538487724
2.09	3.26258487797958
2.092	3.25226152511193
2.096	3.17996173712983
2.103	2.92775123234156
2.12	2.26920276187541
2.125	2.21007371325905
2.128	2.21595311890629
2.132	2.26850914822441
2.139	2.45396772354856
2.156	2.95178486148718
2.161	3.00273918374183
2.163	3.00554363182658
2.165	2.99857824892031
2.169	2.95789065515701
2.176	2.82278932160196
2.192	2.49518995728769
2.197	2.45966522276169
2.199	2.45818963384256
2.203	2.47622098850387
2.208	2.5324667272098
2.233	2.87908614880131
2.236	2.88180764528483
2.24	2.86777969914607
2.246	2.81600871060238
2.267	2.60005266000718
2.271	2.5917859427946
2.274	2.59545823142504
2.278	2.61224073108994
2.286	2.67438573566629
2.3	2.78559750707732
2.306	2.80257255045183
2.31	2.79975234251963
2.314	2.78646835755979
2.321	2.74454668829069
2.339	2.63064704501923
2.345	2.61866223124677
2.35	2.62123981327232
2.357	2.63870791938898
2.371	2.67798279821356
2.376	2.68008340567428
2.381	2.67236243941869
2.387	2.65053969152953
2.398	2.586933657513
2.414	2.49846390239837
2.423	2.47170232193085
2.434	2.45564751474587
2.444	2.43945199655077
2.452	2.41608696778741
2.464	2.36361806826992
2.479	2.30148009759708
2.485	2.2903542038043
2.49	2.29049450277068
2.495	2.30019417525752
2.501	2.32492573257008
2.509	2.379719477307
2.52	2.49292391937567
2.534	2.69350017926001
2.538	2.73475342384372
2.541	2.71452407152644
2.544	2.63547887141673
2.548	2.40885290678626
2.555	1.66469966811346
2.579	-1.14521174831564
2.584	-1.27996134232866
2.585	-1.27748098877969
2.588	-1.21390700811935
2.593	-0.943595940452561
2.603	-0.0531108110576088
2.614	0.777313702303533
2.619	0.920954896466642
2.621	0.928548582691359
2.623	0.908318332844609
2.627	0.791374180464422
2.634	0.402626765521982
2.651	-0.586718758003806
2.656	-0.672810636746999
2.658	-0.671081747964787
2.661	-0.631648676469531
2.666	-0.481324896932966
2.678	0.0898123764348595
2.687	0.419364190140221
2.692	0.487317581632152
2.693	0.489628270760901
2.696	0.474612345556278
2.7	0.407820640752895
2.708	0.161824122603805
2.722	-0.280843206574406
2.728	-0.352729631989908
2.73	-0.354967546003999
2.732	-0.346591937913932
2.736	-0.300742755747145
2.743	-0.150865363224141
2.759	0.213607713011422
2.764	0.255140431488708
2.766	0.25791541171333
2.769	0.247665756171136
2.774	0.196657284218396
2.783	0.038812653437355
2.795	-0.152211154995896
2.801	-0.18656993844255
2.805	-0.181029765032627
2.809	-0.154906898275537
2.817	-0.0601937468576441
2.821	0.0404563210739735
2.826	0.293529854306262
2.832	0.866578195278282
2.848	3.21093991117119
2.859	4.47067974595978
2.865	4.74592382779375
2.867	4.76021259998452
2.869	4.73732697603329
2.873	4.59093050452169
2.88	4.09912961193892
2.896	2.92966749282925
2.901	2.81251662304464
2.902	2.80876864205321
2.904	2.8205495066527
2.908	2.91580318922922
2.915	3.25783966479768
2.932	4.15265674453119
2.937	4.22572888019437
2.939	4.22062309208119
2.942	4.17769378100203
2.947	4.02435261431164
2.959	3.44517467518894
2.969	3.07066072687391
2.974	3.00205900053723
2.975	2.99910893164598
2.978	3.0109438473052
2.982	3.07028525766754
2.99	3.29064358932708
3.004	3.67089746665225
3.009	3.71775879267609
3.012	3.71541421958726
3.015	3.69117071694776
3.021	3.58794522276106
3.044	3.11257750402676
3.047	3.10196550098813
3.05	3.10815286814866
3.054	3.1400413759771
3.061	3.24320866439303
3.077	3.49052744573132
3.082	3.51782658210331
3.085	3.51813889893641
3.088	3.50703153780886
3.093	3.46716843209225
3.117	3.2330087320939
3.12	3.23158442744039
3.124	3.24318767094255
3.13	3.2847634523602
3.154	3.48133726035515
3.158	3.48530170868662
3.162	3.47871812482035
3.168	3.45359441439451
3.186	3.36619517940221
3.191	3.362223116246
3.195	3.36841160896069
3.201	3.39147299164418
3.215	3.47507476919032
3.225	3.51841235839268
3.231	3.52750063711733
3.236	3.52561124730657
3.243	3.5130748466792
3.256	3.48764720085953
3.261	3.48588731504932
3.266	3.49090844997003
3.273	3.50865165791504
3.289	3.57045151329286
3.299	3.59843966615112
3.302	3.60314105104059
3.304	3.59261565541824
3.307	3.53973479696198
3.311	3.38380735207152
3.316	3.00504277012203
3.327	1.60349969619223
3.357	-2.36820963056415
3.365	-2.86866450325651
3.371	-3.01291427924286
3.373	-3.02251008024107
3.375	-3.01307379382738
3.379	-2.94148935805692
3.386	-2.68729975774254
3.403	-2.0155232289221
3.408	-1.95341638251063
3.411	-1.958183046579
3.415	-2.01014457821841
3.422	-2.19692433493468
3.44	-2.71996835057515
3.445	-2.76044686843294
3.447	-2.75883183304534
3.45	-2.73843215983921
3.455	-2.66356907327104
3.48	-2.20630496682899
3.482	-2.20436887847705
3.485	-2.21495248569645
3.49	-2.2643867345197
3.5	-2.43388771105808
3.511	-2.59922828743994
3.517	-2.63388269005338
3.52	-2.63310313792111
3.523	-2.62096279868689
3.529	-2.56894057736719
3.551	-2.34501837367414
3.555	-2.34003984926515
3.559	-2.34997770063452
3.565	-2.38772332091505
3.587	-2.55080936996479
3.591	-2.5540256540742
3.595	-2.54598193810938
3.601	-2.51630411799487
3.625	-2.37156395330509
3.63	-2.36725359162619
3.634	-2.37170144080358
3.642	-2.39439877363185
3.654	-2.42812507036998
3.659	-2.43061346749668
3.663	-2.42545753431961
3.669	-2.40591643158123
3.678	-2.35659224545276
3.698	-2.24408918908888
3.707	-2.21908660500331
3.718	-2.2040766362174
3.727	-2.18954575213816
3.735	-2.16646875083169
3.747	-2.11404295409063
3.762	-2.05145502568646
3.768	-2.04014835540265
3.773	-2.04019044019242
3.778	-2.04985441905615
3.784	-2.07462636448121
3.792	-2.12957950288987
3.803	-2.24304852730672
3.817	-2.44374125756318
3.821	-2.48496342431658
3.824	-2.46469580573797
3.827	-2.38560298040231
3.831	-2.15890525627487
3.838	-1.41462880055078
3.858	0.935100013462323
3.86	0.979339919963381
3.861	0.97469130495136
3.863	0.906730657569477
3.867	0.52850700196089
3.874	-0.697104632817806
3.897	-5.30895327621794
3.901	-5.49209787624553
3.902	-5.49521013206501
3.904	-5.45216119241819
3.908	-5.18542166687939
3.915	-4.28907199818633
3.931	-2.11008479046086
3.936	-1.87009254880002
3.938	-1.85760721231848
3.94	-1.89165927507994
3.944	-2.08740349072028
3.951	-2.73512160723204
3.967	-4.30091748464224
3.972	-4.46721301889625
3.973	-4.47409448310258
3.976	-4.44277154137497
3.98	-4.28896363831189
3.987	-3.78987976203728
4.004	-2.50651573979972
4.009	-2.38035588000815
4.01	-2.3743979936308
4.012	-2.38134189594537
4.015	-2.43625719357806
4.021	-2.67749245897078
4.042	-3.69692139385799
4.046	-3.7330811932027
4.048	-3.72371728936792
4.052	-3.65418415258236
4.059	-3.4063308801792
4.077	-2.71171968253347
4.082	-2.6573274790977
4.084	-2.65921903763589
4.087	-2.68599829114303
4.092	-2.78526853943182
4.105	-3.18647160667948
4.114	-3.38092271308104
4.119	-3.41109104948049
4.122	-3.40051587912383
4.126	-3.35656044618723
4.134	-3.19807243541465
4.148	-2.9211154569112
4.153	-2.88333421412548
4.155	-2.88065665216492
4.158	-2.88974041694227
4.163	-2.93611768575191
4.172	-3.08261711511728
4.185	-3.27828197834169
4.191	-3.31088085893178
4.194	-3.31004653709185
4.198	-3.29277274805194
4.205	-3.22976830240296
4.221	-3.07559931460762
4.226	-3.06166297637751
4.23	-3.06729962759022
4.235	-3.09350898722123
4.244	-3.17600904538065
4.258	-3.29758581340022
4.264	-3.31772922891097
4.268	-3.31789869733384
4.273	-3.30534429714593
4.282	-3.26217068168384
4.292	-3.21964979767046
4.297	-3.21229477747679
4.302	-3.21713731790476
4.307	-3.23351775374927
4.316	-3.28272464411056
4.331	-3.36243214569772
4.335	-3.37336632154547
4.337	-3.36399684597997
4.34	-3.31158683803135
4.344	-3.15402817856906
4.349	-2.77015482591163
4.36	-1.35152988193349
4.389	2.53331461756521
4.397	3.0764627483083
4.403	3.24285525230805
4.406	3.26258476191006
4.408	3.25226142393904
4.412	3.17996167259756
4.419	2.92775124079432
4.436	2.26920286426362
4.441	2.2100738033473
4.444	2.21595319404968
4.448	2.26850919717623
4.455	2.4539677195858
4.472	2.9517847870453
4.477	3.00273911749228
4.479	3.00554357217811
4.481	2.99857819741585
4.485	2.95789062335352
4.492	2.82278932827421
4.508	2.49519001136903
4.513	2.4596652714477
4.515	2.4581896779183
4.519	2.47622102011893
4.524	2.53246673952428
4.549	2.87908611305038
4.552	2.88180761468622
4.556	2.8677796780493
4.562	2.81600870667911
4.583	2.60005268775303
4.587	2.5917859667947
4.59	2.59545825091332
4.594	2.61224074300277
4.602	2.67438573086773
4.616	2.78559748641765
4.622	2.80257253192566
4.626	2.79975232801429
4.63	2.78646834848164
4.637	2.74454668989374
4.655	2.63064705979178
4.661	2.61866224285299
4.666	2.6212398201745
4.673	2.63870791854095
4.687	2.67798278751317
4.692	2.68008339509016
4.697	2.67236243082862
4.703	2.6505396870704
4.714	2.5869336615355
4.73	2.49846390972568
4.739	2.47170232533415
4.75	2.4556475119634
4.76	2.43945199087642
4.768	2.41608696283468
4.78	2.3636180678017
4.795	2.30148010161553
4.801	2.29035420784154
4.806	2.29049450602993
4.811	2.30019417722315
4.817	2.32492573269115
4.825	2.37971947528527
4.836	2.49292391637939
4.85	2.69350017842856
4.854	2.73475342391308
4.857	2.71452407223119
4.86	2.6354788726776
4.864	2.40885290861019
4.871	1.66469967030938
4.895	-1.1452117490657
4.9	-1.27996134362856
4.901	-1.27748099015782
4.904	-1.21390700966082
4.909	-0.943595942022273
4.919	-0.0531108119060386
4.93	0.777313702718365
4.935	0.920954897324726
4.937	0.928548583675983
4.939	0.908318333922159
4.943	0.79137418162171
4.95	0.402626766492647
4.967	-0.586718758357264
4.972	-0.672810637405052
4.974	-0.671081748706242
4.977	-0.631648677289096
4.982	-0.481324897754245
4.994	0.0898123761315048
5.003	0.419364190381263
5.008	0.487317582099522
5.009	0.489628271261992
5.012	0.474612346131902
5.016	0.407820641362743
5.024	0.161824123072723
5.038	-0.280843206697584
5.044	-0.352729632321431
5.046	-0.354967546383154
5.048	-0.346591938327814
5.052	-0.300742756189847
5.059	-0.150865363592895
5.075	0.213607713121697
5.08	0.255140431723555
5.082	0.257915411984068
5.085	0.24766575647815
5.09	0.19665728453673
5.099	0.0388126536391793
5.111	-0.152211155069745
5.117	-0.18656993862298
5.121	-0.181029765253617
5.125	-0.154906898508735
5.133	-0.0601937470354654
5.147	0.108341440903141
5.153	0.135080824038888
5.157	0.132235728901476
5.161	0.114273773461913
5.168	0.056501373105708
5.184	-0.0823107699530148
5.189	-0.097736006667426
5.193	-0.0965304986470876
5.197	-0.0842304497645365
5.204	-0.0430776917642808
5.221	0.0621520669895359
5.226	0.0714200583817002
5.23	0.0690415311316501
5.236	0.0512989576700873
5.248	-0.00930444262153873
5.257	-0.0444171300801939
5.262	-0.0517242108276106
5.267	-0.0491901207023329
5.273	-0.0350719430642039
5.297	0.036868382720618
5.302	0.0368352550535942
5.308	0.0282652912577124
5.319	-0.00061256563898926
5.329	-0.022617020296579
5.335	-0.0273368127367482
5.341	-0.0246713911812346
5.349	-0.012289241869972
5.366	0.0171020475628154
5.373	0.0198172994189934
5.38	0.0155121935688616
5.393	-0.00234630715604123
5.404	-0.0133936012446441
5.412	-0.0137224334621653
5.422	-0.00604743163074151
5.439	0.00920505440070585
5.448	0.0100387340287806
5.459	0.00385293660802777
5.476	-0.00689916294617721
5.486	-0.00689595485474825
5.501	0.000421005206132641
5.515	0.00541755410896805
5.527	0.00373943442140146
5.555	-0.00397388701133483
5.572	-0.000244002618102535
5.591	0.00289313367633159
5.612	-0.000593667905304684
5.631	-0.00192703856074239
5.679	0.000308302721314213
5.708	-0.000783972588725312
5.752	0.000137321862949236
5.791	1.80597141863359e-05
5.839	-0.000281077245706918
6.088	2.07016006958938e-05
7.194	1.78172765430418e-09
7.381	0


==> ref1_unique_f-1.tsv <==
0	0
0.503	0
0.505	0.0130349127981431
0.508	0.0700125530066806
0.512	0.235778517307579
0.517	0.641258351760387
0.528	2.15589272145059
0.542	3.96444467706238
0.548	4.32201127878044
0.551	4.36373377128916
0.553	4.34084354364073
0.557	4.18350284436785
0.564	3.63685234725008
0.581	2.21510763183117
0.586	2.09035087832819
0.587	2.08801991715595
0.589	2.10551114018511
0.593	2.22299498840334
0.6	2.63165888326409
0.617	3.72172543249517
0.622	3.83232509977666
0.624	3.83803188799618
0.626	3.82234153854742
0.63	3.73242312685477
0.637	3.435689135426
0.653	2.72252844487821
0.658	2.64847196228609
0.659	2.64575025377158
0.662	2.66136138805902
0.666	2.73334790514209
0.673	2.96385379396905
0.69	3.55025330176286
0.695	3.60630995145138
0.696	3.60867158431931
0.699	3.59863806995077
0.703	3.54899046623023
0.71	3.3907314692144
0.725	3.039948809273
0.73	2.99825144538619
0.732	2.99662796030502
0.734	3.00352043914081
0.738	3.04101040390126
0.745	3.16517983919347
0.763	3.50800570632617
0.768	3.53815187443249
0.771	3.5374851003314
0.774	3.52385701138245
0.78	3.46579744931335
0.799	3.2484451213276
0.803	3.2380167355505
0.806	3.24231472878523
0.81	3.2632692011404
0.817	3.33263381872412
0.836	3.53935778442646
0.841	3.55747772274621
0.844	3.55837086258897
0.848	3.54914748860895
0.854	3.51871895140999
0.87	3.42973631764152
0.874	3.42360295750631
0.878	3.42731010570398
0.883	3.44518504689
0.891	3.49648093465692
0.908	3.60962588580984
0.914	3.62627420197526
0.919	3.62817872395898
0.924	3.62129909333563
0.945	3.58055619452767
0.95	3.5854795457038
0.957	3.60556112911291
0.969	3.66136450356449
0.982	3.71352234360779
0.988	3.72543521682422
0.99	3.71451473988023
0.993	3.65918170233836
0.997	3.4933018213108
1.002	3.0854264277607
1.013	1.56699879986724
1.036	-1.59835314870989
1.046	-2.55843309660944
1.052	-2.82264501046525
1.057	-2.89426450271593
1.06	-2.87769462575255
1.064	-2.79286594175044
1.071	-2.51848806128395
1.087	-1.8645355369952
1.092	-1.79644916084743
1.093	-1.79383840029626
1.096	-1.80761389942231
1.1	-1.87240916884524
1.107	-2.08027856944951
1.124	-2.60534785525939
1.129	-2.65322597402003
1.132	-2.64994991598164
1.136	-2.61128489133296
1.143	-2.47292568967343
1.16	-2.11237054161652
1.165	-2.08279900319947
1.168	-2.08852191294436
1.172	-2.12151366150641
1.179	-2.23221121015614
1.197	-2.53596191944994
1.202	-2.56077603584132
1.206	-2.55520436012471
1.21	-2.52968679289191
1.218	-2.4392619219473
1.231	-2.29545505569127
1.236	-2.27422251307992
1.239	-2.27402025400095
1.243	-2.28795251192373
1.249	-2.33414975484723
1.272	-2.5423045383479
1.276	-2.54903119650282
1.279	-2.54631397355104
1.283	-2.53370979649718
1.291	-2.48855407261619
1.303	-2.42330393440189
1.308	-2.4131930302352
1.312	-2.41513298467994
1.317	-2.42958561975993
1.325	-2.47324101148188
1.342	-2.56916516443457
1.348	-2.58172819884446
1.353	-2.58132309633001
1.359	-2.5706050773806
1.378	-2.52807981732455
1.383	-2.52919078563907
1.389	-2.54022460322757
1.398	-2.57156654236928
1.415	-2.63212175200182
1.422	-2.6426664263629
1.428	-2.64382222031645
1.437	-2.63724251973292
1.447	-2.63048644665188
1.454	-2.63279591729354
1.461	-2.64285467702162
1.472	-2.67033890344974
1.489	-2.71178613346257
1.498	-2.72220487703232
1.504	-2.72488551077719
1.506	-2.71228282541021
1.509	-2.65575541220747
1.513	-2.49059021170125
1.518	-2.08659827933489
1.529	-0.581448516585393
1.541	0.942913168577014
1.545	1.11977614441128
1.547	1.10350974446931
1.55	0.927167596095636
1.555	0.254971228819171
1.564	-1.68311529139392
1.578	-4.56121056973457
1.584	-5.04301616174021
1.586	-5.0641255734747
1.588	-5.01678637047613
1.592	-4.73377696587795
1.599	-3.78452734266681
1.615	-1.44489264491275
1.62	-1.17676535624384
1.622	-1.15908361789712
1.624	-1.19174751228487
1.628	-1.3963988886342
1.635	-2.09453285659208
1.652	-3.92119620728276
1.657	-4.09547126052656
1.658	-4.10217581859543
1.659	-4.09961396227615
1.662	-4.03853298777459
1.667	-3.78090116199431
1.678	-2.84971920559952
1.688	-2.16561713699554
1.693	-2.04119136203767
1.694	-2.03689241695466
1.695	-2.03940241205632
1.698	-2.08630358535409
1.703	-2.28017769409986
1.713	-2.91704260267684
1.724	-3.518904331266
1.729	-3.62919444710454
1.731	-3.63823817639383
1.733	-3.627652490583
1.737	-3.55237792310361
1.744	-3.2897440750377
1.761	-2.61396737060407
1.766	-2.5594257270771
1.768	-2.56327267388926
1.771	-2.59525785889965
1.776	-2.70894670045979
1.788	-3.13339075898734
1.797	-3.38287640801554
1.802	-3.43955850912954
1.804	-3.44346017333727
1.807	-3.43000686078993
1.812	-3.36277663211516
1.822	-3.13347030605727
1.832	-2.93571871001747
1.837	-2.89545716828998
1.839	-2.89302715431573
1.842	-2.9039053663855
1.847	-2.95694041642887
1.856	-3.12407068448052
1.869	-3.3517769438684
1.875	-3.39319100636366
1.877	-3.39555343571311
1.88	-3.38890202583988
1.885	-3.35446609051951
1.896	-3.2262239918299
1.905	-3.14335904279813
1.91	-3.12817567260984
1.913	-3.13164567685657
1.917	-3.15027627435509
1.924	-3.21340735163556
1.944	-3.41294838786789
1.949	-3.42802023490199
1.953	-3.42670327248287
1.958	-3.41114668561585
1.969	-3.3510393860789
1.977	-3.31792882554336
1.982	-3.31248335699909
1.986	-3.31819937803229
1.991	-3.33718068137149
2	-3.39428120406912
2.015	-3.48788813247727
2.021	-3.50522970750817
2.023	-3.494720400089
2.026	-3.43870576805829
2.03	-3.26971086461535
2.035	-2.85518440750388
2.046	-1.31845447071814
2.068	1.72666377082058
2.078	2.7333237900434
2.085	3.05841919844393
2.09	3.1262897390837
2.093	3.10852703953011
2.097	3.02342925419433
2.104	2.75190290374445
2.12	2.11154974439155
2.125	2.04657157730146
2.126	2.04440404101782
2.129	2.05910750314569
2.133	2.12417397111497
2.14	2.33006531830343
2.156	2.82771577286197
2.161	2.88655917070397
2.163	2.89165440717374
2.166	2.88010389712451
2.17	2.83252109987296
2.178	2.66206243092898
2.192	2.36888488734111
2.197	2.33135502308532
2.199	2.32983195762095
2.201	2.33590669331384
2.205	2.36912342468631
2.212	2.47888049069987
2.229	2.76782504959182
2.234	2.79858483866747
2.236	2.80101945151431
2.239	2.79451867023285
2.244	2.76011484733735
2.254	2.64139057221669
2.264	2.53921832379758
2.269	2.51895820816599
2.273	2.52124196054503
2.277	2.53913382712206
2.284	2.59930536752807
2.303	2.77599622830957
2.308	2.78960732047847
2.312	2.78723641395722
2.317	2.77022404916229
2.327	2.71130095608174
2.337	2.66358367422447
2.342	2.65670289896959
2.346	2.66111086422062
2.351	2.67805070977446
2.36	2.7299588814413
2.374	2.80796295114253
2.38	2.82257931392042
2.385	2.82391242002988
2.39	2.81698476507968
2.401	2.78814803350347
2.409	2.7727687487795
2.414	2.77118717542214
2.419	2.77696046405743
2.426	2.79603436729862
2.453	2.88305646736005
2.459	2.88638735325515
2.467	2.88239536696672
2.48	2.87337145169874
2.487	2.87589761638478
2.494	2.88604468190543
2.506	2.91618861422651
2.522	2.95438071365698
2.531	2.96471158401409
2.537	2.96742997043555
2.539	2.95485450001545
2.542	2.89837829777735
2.546	2.73329436626128
2.551	2.32941009301723
2.562	0.82443341360752
2.576	-0.958734193257573
2.582	-1.30344907273556
2.585	-1.33892700548584
2.587	-1.31204114123733
2.591	-1.14726391223501
2.598	-0.589799686751483
2.615	0.848086814467512
2.62	0.976703728714685
2.621	0.979859102775688
2.623	0.964099628481428
2.627	0.850496352938586
2.634	0.450284109652799
2.651	-0.611426051984374
2.656	-0.71289777873686
2.657	-0.716687369381443
2.66	-0.695847297182151
2.664	-0.599241947775131
2.671	-0.291980887384369
2.687	0.440432233828718
2.692	0.520047549284378
2.694	0.52376728647394
2.696	0.511797477229122
2.7	0.444748689348544
2.707	0.223801737928318
2.723	-0.316980453320262
2.728	-0.379147043172099
2.73	-0.383452849680306
2.732	-0.376218618391288
2.736	-0.329858705376538
2.743	-0.171129284751034
2.76	0.241785440826921
2.765	0.279493183079912
2.768	0.276402273312095
2.772	0.244483084183457
2.779	0.130563433033128
2.796	-0.174270162677744
2.801	-0.203967166231591
2.804	-0.202956555519004
2.807	-0.188585762631112
2.813	-0.126949487976728
2.821	0.0045804587730025
2.826	0.201340686525118
2.832	0.664541488383064
2.842	1.99566180913052
2.857	3.88124700552516
2.863	4.23447700811105
2.866	4.28269192965525
2.867	4.27949375725494
2.87	4.21483494545395
2.875	3.94656004093603
2.886	2.98273279818352
2.896	2.27727093823654
2.901	2.14979093019001
2.902	2.14555608337363
2.903	2.14834772752934
2.906	2.19732806576244
2.911	2.39815555809588
2.922	3.12493659490755
2.932	3.67401219356815
2.937	3.78612979359032
2.939	3.79475498783109
2.941	3.78312848193698
2.945	3.70411165206466
2.952	3.43119193297541
2.968	2.75486366507987
2.973	2.68003131403989
2.975	2.67658334182114
2.977	2.68803461167907
2.981	2.75220090869074
2.988	2.96535834103892
3.005	3.52388316258862
3.01	3.58117141714401
3.012	3.58470328884417
3.014	3.57751042120702
3.018	3.53388562164104
3.025	3.38845344513177
3.041	3.04408530634377
3.046	3.01230657109507
3.048	3.01378685593994
3.051	3.03068697799494
3.056	3.09314558842587
3.067	3.31320546317185
3.077	3.48251507764729
3.083	3.52412711183184
3.085	3.52618269734279
3.088	3.51875233440085
3.093	3.48232048043246
3.104	3.34838467735103
3.113	3.26197660434355
3.118	3.24590951809265
3.121	3.24926126478427
3.125	3.26817265942166
3.132	3.33268942879289
3.152	3.53591432080494
3.157	3.5506588606932
3.161	3.54865569098679
3.165	3.53623828671592
3.174	3.48622798541543
3.185	3.43321762836915
3.19	3.42708028810874
3.194	3.43257317513076
3.199	3.45164385790083
3.208	3.5095518356844
3.223	3.60412551194387
3.23	3.62249679956871
3.235	3.62347796403011
3.241	3.61455355156668
3.258	3.58194081929614
3.263	3.58351552589264
3.269	3.5955594531284
3.277	3.62582044965145
3.298	3.71233256850892
3.304	3.72322038962538
3.306	3.71209995490208
3.309	3.65661461688925
3.313	3.49080596651749
3.318	3.0834134396263
3.329	1.56693315911634
3.352	-1.59668478330463
3.362	-2.55792304765742
3.368	-2.8229675340675
3.373	-2.89516351649156
3.376	-2.87884381400576
3.38	-2.79420969070625
3.387	-2.51977040258845
3.403	-1.86442345902929
3.408	-1.79588645454486
3.409	-1.79320017314309
3.412	-1.80678721442239
3.416	-1.87143195855297
3.423	-2.07933222552366
3.44	-2.60548228854807
3.445	-2.65367831886227
3.448	-2.65054405030773
3.452	-2.61199510318017
3.459	-2.47362366358153
3.476	-2.1122863400553
3.481	-2.08247896691335
3.484	-2.08809532514473
3.488	-2.12099782393316
3.495	-2.23169671985868
3.513	-2.53605118845192
3.518	-2.5610311616731
3.522	-2.55555037917002
3.526	-2.53007752378908
3.534	-2.43960084247284
3.547	-2.29545412011204
3.552	-2.27408660107424
3.555	-2.27381919306522
3.559	-2.28769081041381
3.565	-2.33386197199845
3.588	-2.54239914949955
3.592	-2.5491881120425
3.596	-2.54425001890153
3.601	-2.52450385499309
3.624	-2.41312739456782
3.628	-2.41502080655611
3.633	-2.42943825652628
3.641	-2.47309780558681
3.658	-2.56918984057895
3.664	-2.58180829658128
3.669	-2.58143003821493
3.675	-2.57071608862601
3.694	-2.52806390670856
3.699	-2.52913944523788
3.705	-2.54014704660186
3.714	-2.57149118261158
3.731	-2.63213757732613
3.738	-2.64271459410766
3.744	-2.64388234862317
3.753	-2.63729054111349
3.763	-2.6304936217572
3.77	-2.63277371840978
3.777	-2.64281396973714
3.788	-2.67030112089154
3.805	-2.71179888846752
3.814	-2.72223541999042
3.82	-2.72491734014932
3.822	-2.71231317292917
3.825	-2.65578197020815
3.829	-2.4906093571717
3.834	-2.08660586857877
3.845	-0.581432292351931
3.857	0.942936132655103
3.861	1.11979587300663
3.863	1.10352703481829
3.866	0.927180451612646
3.871	0.254975482471834
3.88	-1.68312559281985
3.894	-4.56122707017475
3.9	-5.04302807703433
3.902	-5.06413529265407
3.904	-5.0167936791711
3.908	-4.73377912741392
3.915	-3.78452107163415
3.931	-1.44488083828539
3.936	-1.17675643788555
3.938	-1.15907628049553
3.94	-1.1917419202853
3.944	-1.39639704979309
3.951	-2.09453723659735
3.968	-3.9212046189406
3.973	-4.09547737909081
3.974	-4.10218135035421
3.975	-4.09961887573301
3.978	-4.03853590964914
3.983	-3.78090062924498
3.994	-2.84971312721303
4.004	-2.16561092008371
4.009	-2.04118677456645
4.01	-2.03688825186361
4.011	-2.03939869339286
4.014	-2.08630131222551
4.019	-2.28017795023223
4.029	-2.91704676811368
4.04	-3.51890892328554
4.045	-3.62919788309642
4.047	-3.63824098656064
4.049	-3.62765461263255
4.053	-3.55237857269125
4.06	-3.2897423039682
4.077	-2.61396410274051
4.082	-2.5594233742982
4.084	-2.56327079739512
4.087	-2.59525676591459
4.092	-2.70894695846756
4.104	-3.13339324989195
4.113	-3.38287882427335
4.118	-3.43956027446201
4.12	-3.44346159510082
4.123	-3.43000771360885
4.128	-3.36277649544184
4.138	-3.13346865783626
4.148	-2.93571686609325
4.153	-2.89545573281351
4.155	-2.89302595148202
4.158	-2.90390456204757
4.163	-2.95694033478623
4.172	-3.12407171001097
4.185	-3.35177826244419
4.191	-3.393191910596
4.193	-3.39555415178042
4.196	-3.38890243376167
4.201	-3.3544659702519
4.212	-3.22622304546653
4.221	-3.14335806961307
4.226	-3.12817493149407
4.229	-3.1316451336852
4.233	-3.15027603264473
4.24	-3.21340763450696
4.26	-3.41294902016732
4.265	-3.42802064624524
4.269	-3.42670346470864
4.274	-3.4111465963402
4.285	-3.35103887066995
4.293	-3.31792829635293
4.298	-3.31248294343828
4.302	-3.31819910501522
4.307	-3.33718061299138
4.316	-3.3942814681845
4.331	-3.48788849713975
4.337	-3.50522994234557
4.339	-3.49472057886115
4.342	-3.43870585692363
4.346	-3.26971083258817
4.351	-2.85518424237318
4.362	-1.3184541731218
4.384	1.7266637112645
4.394	2.73332358695062
4.401	3.05841898715961
4.406	3.12628956779367
4.409	3.10852690619404
4.413	3.02342918162508
4.42	2.75190294327713
4.436	2.11154990220944
4.441	2.04657171229117
4.442	2.04440416849562
4.445	2.0591076034278
4.449	2.12417402737344
4.456	2.33006529236502
4.472	2.8277156570847
4.477	2.88655907058244
4.479	2.89165431831655
4.482	2.88010382925078
4.486	2.83252106500168
4.494	2.66206246343252
4.508	2.36888497223019
4.513	2.33135509729516
4.515	2.32983202383928
4.517	2.33590674984386
4.521	2.36912345815934
4.528	2.47888048005405
4.545	2.76782498796064
4.55	2.79858478635592
4.552	2.80101940552889
4.555	2.79451863581582
4.56	2.760114835485
4.57	2.64139060215756
4.58	2.53921836935857
4.585	2.51895824885494
4.589	2.52124199227648
4.593	2.53913384681328
4.6	2.59930536359082
4.619	2.77599619621278
4.624	2.78960729488931
4.628	2.7872363965798
4.633	2.77022404397074
4.643	2.71130097286867
4.653	2.66358369854563
4.658	2.6567029203008
4.662	2.66111088052957
4.667	2.6780507177169
4.676	2.7299588736304
4.69	2.80796293347691
4.696	2.82257929972755
4.701	2.82391241129763
4.706	2.81698476291693
4.717	2.78814804367002
4.725	2.77276876182861
4.73	2.7711871871134
4.735	2.77696047241453
4.742	2.79603436914603
4.769	2.88305645999137
4.775	2.88638734957706
4.783	2.88239536889335
4.796	2.8733714586495
4.803	2.87589762251592
4.81	2.88604468523141
4.822	2.9161886116005
4.838	2.95438070893542
4.847	2.96471158184592
4.853	2.96742997054504
4.855	2.95485450085626
4.858	2.89837829961594
4.862	2.73329436915461
4.867	2.32941009665143
4.878	0.824433416454396
4.892	-0.958734194059458
4.898	-1.30344907480858
4.901	-1.33892700796139
4.903	-1.31204114387965
4.907	-1.1472639149588
4.914	-0.589799688873186
4.931	0.848086815525614
4.936	0.976703730416718
4.937	0.979859104565393
4.939	0.964099630401386
4.943	0.850496354934695
4.95	0.450284111232792
4.967	-0.611426052726537
4.972	-0.712897779962711
4.973	-0.716687370674336
4.976	-0.6958472986102
4.98	-0.599241949226306
4.987	-0.291980888483829
5.003	0.440432234347913
5.008	0.520047550166493
5.01	0.523767287450476
5.012	0.511797478267862
5.016	0.444748690413021
5.023	0.223801738748191
5.039	-0.316980453682424
5.044	-0.379147043806277
5.046	-0.383452850386659
5.048	-0.376218619146383
5.052	-0.32985870615693
5.059	-0.171129285361913
5.076	0.241785441126119
5.081	0.279493183565005
5.084	0.276402273860653
5.088	0.244483084755268
5.095	0.130563433487932
5.112	-0.174270162887441
5.117	-0.203967166580876
5.12	-0.202956555917265
5.123	-0.188585763049561
5.129	-0.126949488351557
5.151	0.142891651175963
5.155	0.150018264636574
5.159	0.139273750294271
5.164	0.104586887154728
5.189	-0.108439524443202
5.192	-0.109246866153205
5.196	-0.0991555392100487
5.202	-0.0646715108483278
5.223	0.0751857907735225
5.227	0.0803350968123429
5.232	0.0733036905413407
5.238	0.0487206533548177
5.26	-0.0562258131478748
5.264	-0.058675985308982
5.268	-0.0541587730784121
5.274	-0.0366581282857181
5.296	0.0408170764766744
5.301	0.0426852127282524
5.306	0.0367740618002488
5.315	0.01256916924003
5.329	-0.0257209133723997
5.335	-0.0313496929116708
5.341	-0.0284848575326277
5.349	-0.0143978899013275
5.367	0.0206438758579743
5.373	0.0229435664510484
5.38	0.0180860510045084
5.392	-0.000927231096545356
5.403	-0.0149162285150499
5.41	-0.0166736380904897
5.418	-0.0116166481058597
5.443	0.0121714882918678
5.451	0.0105733846697076
5.463	0.00090629203891357
5.476	-0.00814657013397646
5.485	-0.00847133325140081
5.497	-0.00219744466100114
5.513	0.00612951181639598
5.524	0.00552411837819733
5.558	-0.00446597283260175
5.579	0.00198768327883325
5.594	0.00329639849836649
5.64	-0.00102602576720567
5.666	0.00179275770090559
5.721	0.000304614739938813
5.748	0.000460366864998285
5.787	-0.000189259080630499
5.829	-8.92690017710862e-05
5.883	0.00027906603328276
6.158	1.0816106877698e-05
7.381	-3.10917513957065e-10


==> ref1_unique_f-2.tsv <==
0	7.8227213862192e-07
0.51	-0.0011268101074533
0.523	-0.00425334899266705
0.526	-2.17095062433614e-05
0.53	0.0219168537499481
0.535	0.0680479759170973
0.542	0.191397429326833
0.571	0.802153730921951
0.574	0.809078836025825
0.577	0.801425584237949
0.581	0.77108743556742
0.589	0.662079257247732
0.605	0.434667108100957
0.611	0.397141494984543
0.615	0.390476942443656
0.619	0.396128276979218
0.625	0.419620278368339
0.636	0.463725200110303
0.64	0.466981974396925
0.644	0.459465658118257
0.649	0.434166067792468
0.657	0.362688522847502
0.679	0.146131204325658
0.686	0.12064572499908
0.691	0.117855344917882
0.696	0.124169633358364
0.711	0.150808855365008
0.716	0.148711696879577
0.722	0.134501255943845
0.73	0.0985209048969962
0.751	-0.00519290903109226
0.758	-0.0180229362408815
0.764	-0.0183696507684514
0.771	-0.0105903639389675
0.784	0.00491320605683132
0.79	0.00454124732586614
0.796	-0.00255987417261672
0.806	-0.0258004705465309
0.823	-0.0658995070831496
0.831	-0.0727328501320308
0.839	-0.0710747588928156
0.862	-0.0585642507024344
0.87	-0.0632006126777327
0.883	-0.0794034673561992
0.897	-0.0947705717794936
0.907	-0.0983106137278478
0.921	-0.0957911200237929
0.936	-0.0943405210629615
0.948	-0.0989018946701359
0.964	-0.111525494818875
0.976	-0.119044331614658
0.988	-0.118969576949511
0.995	-0.107871657502076
1	-0.0835830692185562
1.008	-0.0173390174994417
1.018	0.0590215369830434
1.021	0.0631541016110253
1.024	0.0566420185539744
1.032	0.0130103998220008
1.043	-0.0393068551244351
1.053	-0.0842557408906277
1.076	-0.217160830506117
1.08	-0.218958070759593
1.084	-0.211996753791945
1.09	-0.187751301865551
1.114	-0.0718280096608996
1.118	-0.0698047596602018
1.122	-0.0744680578007815
1.128	-0.0914778720880403
1.148	-0.157073149674621
1.153	-0.158590311130703
1.158	-0.151808105876146
1.165	-0.131282858812374
1.185	-0.0670179397824304
1.191	-0.0623781742443263
1.197	-0.0660569987676602
1.207	-0.0829680094169687
1.217	-0.0971255571726077
1.223	-0.09797541302152
1.229	-0.0916867777209278
1.238	-0.0714843362842847
1.258	-0.0230452628414239
1.267	-0.0145933005614873
1.292	-0.00385457279055856
1.301	0.0131595503723734
1.313	0.0485377758651913
1.337	0.120664383066181
1.361	0.184368801985497
1.374	0.237837375076885
1.401	0.37819138901863
1.426	0.492565564056502
1.449	0.58114849153201
1.458	0.60047614321793
1.463	0.603000542519815
1.468	0.597784730742494
1.473	0.583533559188466
1.48	0.546577786819809
1.489	0.468233250072555
1.5	0.327978171521454
1.51	0.145717064328347
1.529	-0.187389200053319
1.534	-0.213863742787864
1.538	-0.207229177510724
1.542	-0.17669153216644
1.55	-0.0659215194912921
1.561	0.0827678445515234
1.565	0.0955023656279765
1.568	0.0845486693038113
1.572	0.032483450378221
1.578	-0.118186667936176
1.604	-0.897543374286999
1.608	-0.91293777935365
1.61	-0.90591841916732
1.614	-0.865364523505484
1.621	-0.730174115694625
1.639	-0.35166872081412
1.645	-0.307831946105442
1.647	-0.305367378107868
1.65	-0.311941468494875
1.655	-0.344958527092563
1.674	-0.502498783548746
1.677	-0.503743777242311
1.681	-0.489522191894526
1.686	-0.447693664747436
1.695	-0.325174382990092
1.71	-0.123074830271095
1.717	-0.0805629658611391
1.721	-0.0749329986690173
1.725	-0.0808467443433791
1.731	-0.104652395073291
1.745	-0.163548656932678
1.749	-0.166896508724672
1.753	-0.161288220095763
1.758	-0.141895808596184
1.767	-0.0821181790357901
1.783	0.0234575567270321
1.789	0.0403613526629165
1.794	0.0424795754590788
1.799	0.0356659501084895
1.81	0.00633130838996898
1.818	-0.00922750431056496
1.823	-0.0107932166005327
1.828	-0.00513915150901134
1.836	0.0165668468543902
1.857	0.0822829841402966
1.864	0.0878021499059773
1.871	0.0838278845785165
1.894	0.0595926777191416
1.901	0.0632770172710622
1.91	0.0761247315685036
1.928	0.103717419554441
1.936	0.10805815085296
1.946	0.106386718289111
1.967	0.0994477078709499
1.978	0.102698492269627
1.99	0.112188265346928
2.009	0.127981846077033
2.02	0.128026258795076
2.027	0.117662934415454
2.031	0.101389229671397
2.038	0.0481858425253661
2.051	-0.0586991210447376
2.054	-0.0625233031881516
2.057	-0.0552666951324161
2.065	-0.00896525713115448
2.076	0.045388853298503
2.087	0.098447622164417
2.107	0.221601188158355
2.112	0.227934689820434
2.116	0.222657132168701
2.121	0.204647342004586
2.132	0.140369687960488
2.143	0.0873073419640473
2.149	0.07764490453562
2.154	0.0813668000540533
2.161	0.100702968022766
2.18	0.162462400853704
2.185	0.165220832891475
2.19	0.160113170556464
2.197	0.14212885122762
2.219	0.0758789944896563
2.225	0.0718290872628007
2.231	0.0752119794483805
2.241	0.0905515721791339
2.251	0.10359122326807
2.258	0.104201498407462
2.264	0.0977637839079541
2.273	0.0783585854975923
2.294	0.0289824999839752
2.303	0.0196192897119571
2.318	0.014486373355747
2.327	0.00785955647461378
2.335	-0.00465742222830468
2.345	-0.030377268534358
2.405	-0.220523870388143
2.42	-0.289594046541948
2.47	-0.536930359308971
2.483	-0.576704870808689
2.491	-0.589161214414499
2.497	-0.589405945253806
2.502	-0.581969351499578
2.508	-0.562104167927845
2.515	-0.521670181829978
2.524	-0.439929947174669
2.535	-0.294259691549648
2.548	-0.0435789254216212
2.561	0.182966755365213
2.567	0.223247756204539
2.57	0.220784329455731
2.574	0.195305480582799
2.581	0.104357971581363
2.598	-0.139028876431806
2.603	-0.162744741955754
2.606	-0.161941282015642
2.609	-0.150470737659425
2.615	-0.101264872245851
2.637	0.114183233609572
2.641	0.119876523629639
2.645	0.111301215319663
2.65	0.0836101944914249
2.675	-0.0864757142640764
2.679	-0.0860254514163543
2.684	-0.0716588149744988
2.692	-0.0267692602008651
2.706	0.0519224324348215
2.712	0.0639533998837365
2.716	0.0622279680883029
2.722	0.0467899756794479
2.733	-0.00286443586260621
2.743	-0.0395506769763738
2.748	-0.0464880058962622
2.753	-0.0445299722367825
2.759	-0.0320627906638569
2.784	0.0340756238241662
2.79	0.0320303345542303
2.797	0.0198894902067259
2.818	-0.0234482604696931
2.825	-0.025010797118461
2.832	-0.0199374496635905
2.84	-0.00590684108244233
2.844	0.0140764750063331
2.851	0.082803933808858
2.858	0.209760329231448
2.885	0.780175117233917
2.889	0.796531049084257
2.892	0.792396087387631
2.896	0.767298402104892
2.903	0.683289643364496
2.922	0.433042029696532
2.928	0.403721031426477
2.932	0.400621580038325
2.936	0.40790272162208
2.945	0.442412265963234
2.952	0.462303049526859
2.956	0.463033649427457
2.96	0.453617342427721
2.965	0.427085475071903
2.973	0.356431352293913
2.994	0.155598060212243
3.001	0.127788276870388
3.006	0.122660566137071
3.012	0.128045865732489
3.026	0.148951093540247
3.031	0.147043634814287
3.037	0.133986199662804
3.045	0.100367275010842
3.068	-0.00575969305850155
3.074	-0.0152437094614504
3.08	-0.0157378595683682
3.088	-0.00767133087731153
3.099	0.00358383939902041
3.105	0.00339823655005755
3.111	-0.00298090408745377
3.12	-0.0220223523853766
3.139	-0.0648901463513294
3.147	-0.0712374046855455
3.155	-0.0698062836493012
3.177	-0.0592677102974601
3.186	-0.0642939960551034
3.2	-0.0810795269651043
3.213	-0.0941553935331578
3.223	-0.097518477472085
3.239	-0.0952127484811696
3.253	-0.0950604841324898
3.266	-0.100597284641536
3.298	-0.119385854551098
3.304	-0.118699017042339
3.311	-0.107817089183259
3.316	-0.0836836739373634
3.324	-0.0176152530467597
3.334	0.058727583011752
3.337	0.0628979756420236
3.34	0.0564387383652525
3.348	0.0129877158956049
3.359	-0.0391188821399862
3.369	-0.0840329409362903
3.392	-0.217263199726709
3.396	-0.219101734901782
3.4	-0.212162301738854
3.406	-0.187911242281306
3.43	-0.0717384581383387
3.434	-0.0696909085753727
3.438	-0.074344728631214
3.444	-0.0913678771474364
3.464	-0.157124234950593
3.469	-0.158669081434575
3.474	-0.151898203742515
3.481	-0.131360657004735
3.501	-0.066976955992172
3.507	-0.062316257951033
3.513	-0.0659918896008724
3.523	-0.0829325297656798
3.533	-0.0971381873909634
3.539	-0.0980110355174038
3.545	-0.0917341103388294
3.554	-0.0715249927523658
3.574	-0.023022172650343
3.583	-0.0145579992580629
3.608	-0.00386696008501985
3.617	0.0131345002068928
3.629	0.0485193024235162
3.653	0.120682589855841
3.677	0.184366614061355
3.69	0.237823842731353
3.717	0.378196394812647
3.742	0.49257002914251
3.765	0.581141088082077
3.774	0.600470818692298
3.779	0.602997665385518
3.784	0.597784612825074
3.789	0.583535993672228
3.796	0.546582639368328
3.805	0.468238379411366
3.816	0.327979986659761
3.826	0.145715044166573
3.845	-0.187392376182819
3.85	-0.213865716985832
3.854	-0.20722999414793
3.858	-0.176691173679462
3.866	-0.0659192847614598
3.877	0.0827706292499171
3.881	0.0955047274170377
3.884	0.0845505478327784
3.888	0.0324845368133673
3.894	-0.118186873729814
3.92	-0.897544783776064
3.924	-0.91293861584905
3.926	-0.905918942215743
3.93	-0.865364414530448
3.937	-0.730173071125082
3.955	-0.351667574708266
3.961	-0.307831416958474
3.963	-0.305367080390599
3.966	-0.311941517619778
3.971	-0.344959097955368
3.99	-0.502499697603218
3.993	-0.503744499210281
3.997	-0.489522601530385
4.002	-0.447693651314393
4.011	-0.325173747101977
4.026	-0.123074150728512
4.033	-0.0805626497954623
4.037	-0.0749329302437198
4.041	-0.0808469149915023
4.047	-0.104652850436766
4.061	-0.163549188199611
4.065	-0.166896915351247
4.069	-0.161288463234681
4.074	-0.141895825664429
4.083	-0.0821178533166362
4.099	0.0234579103537156
4.105	0.0403615391929497
4.11	0.0424795968707485
4.115	0.0356658162138421
4.126	0.00633098692462575
4.134	-0.00922778233169641
4.139	-0.010793404104847
4.144	-0.00513922247764498
4.152	0.0165669595251874
4.173	0.0822831546938305
4.18	0.0878022066425528
4.187	0.0838278212010408
4.21	0.059592560421863
4.217	0.0632769852875388
4.226	0.0761248065729667
4.244	0.10371752133344
4.252	0.10805818635802
4.262	0.106386665337189
4.283	0.0994476477217843
4.294	0.10269850565502
4.306	0.112188331041862
4.325	0.127981862742167
4.336	0.128026225192259
4.343	0.117662885625928
4.347	0.101389180466907
4.354	0.0481858058099052
4.367	-0.058699112293068
4.37	-0.0625232847978703
4.373	-0.0552666688045633
4.381	-0.0089652207668065
4.392	0.0453888764138206
4.403	0.0984476164457666
4.423	0.221601164126746
4.428	0.227934672461696
4.432	0.222657122071435
4.437	0.204647341835579
4.448	0.140369704683796
4.459	0.0873073597305973
4.465	0.0776449163347204
4.47	0.0813668049458967
4.477	0.100702963036496
4.496	0.162462388241422
4.501	0.165220824013201
4.506	0.160113166689768
4.513	0.142128854620205
4.535	0.075879002381698
4.541	0.0718290910717503
4.547	0.0752119786107208
4.557	0.0905515655676474
4.567	0.103591216115153
4.574	0.104201493882115
4.58	0.097763782673475
4.589	0.0783585889103131
4.61	0.0289825033920339
4.619	0.0196192894824616
4.634	0.0144863693073942
4.643	0.00785955321312759
4.651	-0.0046574233605341
4.661	-0.0303772668295945
4.721	-0.22052387139871
4.736	-0.28959404535756
4.786	-0.536930360350453
4.799	-0.576704870877294
4.807	-0.589161213868297
4.813	-0.589405944446105
4.818	-0.581969350649743
4.824	-0.562104167229923
4.831	-0.521670181507411
4.84	-0.439929947409827
4.851	-0.294259692164726
4.864	-0.0435789257993235
4.877	0.182966755566222
4.883	0.223247756591797
4.886	0.220784329893665
4.89	0.195305481039307
4.897	0.104357971944476
4.914	-0.139028876599196
4.919	-0.162744742234593
4.922	-0.161941282333586
4.925	-0.150470737993495
4.931	-0.101264872545108
4.953	0.114183233781346
4.957	0.119876523852117
4.961	0.111301215563668
4.966	0.0836101947208068
4.991	-0.0864757144082482
4.995	-0.0860254515886112
5	-0.0716588151511708
5.008	-0.0267692603211582
5.022	0.0519224324914562
5.028	0.0639533999940998
5.032	0.0622279682163436
5.038	0.0467899758041606
5.049	-0.00286443581679396
5.059	-0.0395506770236578
5.064	-0.0464880059757062
5.069	-0.0445299723315378
5.075	-0.0320627907530984
5.1	0.0340756238813018
5.106	0.0320303346240571
5.113	0.0198894902676088
5.134	-0.0235399348117973
5.14	-0.0245923288417957
5.146	-0.0192866972486394
5.159	0.00340234622955382
5.169	0.0165828185678887
5.176	0.0182373791557051
5.184	0.0124837350336433
5.208	-0.0130268587606697
5.216	-0.0118391529099133
5.227	-0.00263270481635569
5.241	0.00869927228472989
5.25	0.00953667646773049
5.261	0.0037606151647287
5.279	-0.00664998489703894
5.289	-0.00615609722051236
5.325	0.00473649412020638
5.364	-0.00279160525527367
5.397	0.00263967113459174
5.441	-0.000865133609535995
5.471	0.00136993683955566
5.517	-0.000136382237386989
5.551	0.000411079500080902
5.593	0.000126131568349841
5.641	-0.000187383806958152
5.895	0.000133895642706605
7.381	0.000101395964326123


==> ref1_unique_f-3.tsv <==
0	7.8227213862192e-07
0.503	0.000229930542519519
0.505	0.0131399538205708
0.508	0.0694934659807078
0.512	0.233887202248623
0.517	0.637519483935442
0.527	2.00730502144445
0.544	4.36045127932343
0.551	4.78573907596616
0.554	4.81819666994927
0.556	4.79130657348064
0.56	4.63334992396828
0.567	4.11386259199009
0.583	2.89138564437616
0.588	2.77103652954347
0.589	2.76759039743284
0.591	2.7808712807011
0.595	2.88237526247248
0.602	3.24279032172048
0.619	4.17850561160334
0.624	4.25299952465552
0.626	4.24673956411147
0.629	4.2003816919368
0.634	4.03759690764953
0.646	3.42860245070306
0.656	3.03926692848489
0.661	2.97044355470169
0.662	2.96804730354063
0.665	2.98263148887925
0.669	3.0478084293901
0.677	3.28398782835847
0.69	3.6678026362246
0.696	3.73284121767768
0.699	3.72905463944526
0.703	3.68836398518385
0.71	3.54096719099911
0.728	3.11745040715563
0.733	3.08094012233142
0.736	3.08324578764152
0.74	3.11238310644592
0.747	3.21754869649593
0.764	3.4988146605987
0.769	3.52608303559989
0.772	3.52517057579414
0.775	3.51204281423442
0.781	3.45607129348089
0.802	3.22358076613851
0.806	3.2165142582387
0.809	3.22243543163016
0.814	3.25143786854822
0.823	3.34268965746202
0.836	3.46687368879104
0.842	3.48956071168255
0.845	3.49051459602369
0.849	3.48194755118684
0.855	3.45293831663744
0.872	3.36026174576217
0.877	3.35422018617119
0.881	3.35974271752582
0.886	3.378461796942
0.896	3.44071434164552
0.909	3.51522082807886
0.915	3.53011226561403
0.92	3.53135067479808
0.925	3.52432604095405
0.946	3.48310532083815
0.951000000000001	3.48660762400004
0.958	3.50316231123161
0.97	3.5500595118648
0.983	3.59624233343
0.988	3.60646563987471
0.991	3.58622721061547
0.995	3.48332236121757
1	3.19617814304108
1.007	2.42520554488613
1.049	-2.78410656531071
1.056	-2.99433815301211
1.059	-3.01420543240153
1.061	-3.00383153275523
1.065	-2.93116465459902
1.072	-2.67799746184876
1.089	-2.0191262790719
1.094	-1.96020606955413
1.097	-1.96613681868445
1.101	-2.01864519079786
1.108	-2.2037842638708
1.126	-2.71728017667578
1.131	-2.75652432216594
1.133	-2.75474227719693
1.136	-2.73443042893632
1.141	-2.66049535007656
1.166	-2.21043772772818
1.168	-2.20863218839105
1.171	-2.21926595133264
1.176	-2.26846917237604
1.186	-2.43708030904256
1.197	-2.6020189182176
1.203	-2.63688604252576
1.206	-2.63629907122864
1.209	-2.62432943951078
1.215	-2.57248215425424
1.237	-2.34726305287128
1.241	-2.34219080042656
1.245	-2.35225996725043
1.251	-2.39078690646582
1.273	-2.55819126388626
1.277	-2.56151632545735
1.281	-2.55321191367338
1.287	-2.5224562862918
1.311	-2.37176419769806
1.316	-2.3672689656249
1.32	-2.37201008005905
1.326	-2.38914885123056
1.341	-2.43538172444687
1.346	-2.43707062688132
1.351	-2.42804152928832
1.357	-2.40373302055671
1.368	-2.33465153076078
1.383	-2.24589936958706
1.392	-2.21785069024319
1.401	-2.20569076141365
1.412	-2.19329224238484
1.42	-2.17400179091399
1.43	-2.13348450229183
1.45	-2.04652626624395
1.456	-2.03726428970831
1.461	-2.04001456465515
1.466	-2.05323820978565
1.473	-2.08963016145361
1.482	-2.16518650080574
1.494	-2.30859073920118
1.508	-2.49576574111601
1.51	-2.4794401018273
1.513	-2.40512160597623
1.517	-2.18603660231657
1.524	-1.44462053729384
1.545	0.97926484909487
1.546	0.994516209793139
1.547	0.991355752299712
1.549	0.925635440487136
1.553	0.550797230666732
1.56	-0.668290111495184
1.583	-5.29715570824393
1.587	-5.49117582542598
1.588	-5.49694065349532
1.59	-5.45895092626803
1.594	-5.20077193255615
1.601	-4.31200288591604
1.617	-2.11513764666176
1.622	-1.86574539975374
1.624	-1.84993511636294
1.626	-1.88109424578063
1.63	-2.07268064314015
1.637	-2.71931072333838
1.653	-4.3036429401267
1.658	-4.47574579590373
1.659	-4.48351150856587
1.661	-4.47252544266444
1.664	-4.39274457057559
1.669	-4.11454831753422
1.683	-2.92501412244688
1.691	-2.45517086301735
1.696	-2.35829929046196
1.698	-2.36502411159387
1.701	-2.42058809190955
1.707	-2.66617890320206
1.728	-3.70823024578823
1.732	-3.7449216962143
1.734	-3.73507859925206
1.738	-3.66310763682847
1.745	-3.40742289780106
1.763	-2.69267633331681
1.768	-2.63773307103617
1.77	-2.6403325762078
1.773	-2.66894845789613
1.778	-2.77319899267562
1.803	-3.41692278343121
1.805	-3.42111396180092
1.808	-3.4088525618577
1.812	-3.36151082576784
1.82	-3.19350577724282
1.834	-2.90390039138579
1.839	-2.8657504916994
1.841	-2.86368588225071
1.844	-2.87441419518189
1.849	-2.92511281153892
1.858	-3.08194021090174
1.87	-3.27737090746078
1.876	-3.31766466576324
1.879	-3.31946019921108
1.883	-3.30396092239089
1.889	-3.25061962233763
1.908	-3.05839041361856
1.912	-3.04980273845534
1.915	-3.05405586959814
1.919	-3.07303704020308
1.926	-3.13438464728984
1.944	-3.30580481551062
1.95	-3.32418098667725
1.954	-3.32202484227517
1.959	-3.30591033995944
1.982	-3.20721896826288
1.986	-3.20973049729766
1.991	-3.22400199182943
1.999	-3.26586068260839
2.017	-3.36666100974653
2.021	-3.3780698422402
2.024	-3.35883609263841
2.028	-3.25471300145663
2.033	-2.96341270085983
2.04	-2.18405468541125
2.081	2.9804196719785
2.088	3.21924442879238
2.092	3.25345111521502
2.094	3.24262437953552
2.098	3.17020248881993
2.105	2.92076038333127
2.122	2.27462722992776
2.127	2.21731873728275
2.13	2.22358112668115
2.134	2.27586980869141
2.141	2.45919460681701
2.158	2.94991097014426
2.163	2.99979508335062
2.165	3.0023934313302
2.167	2.99534349295597
2.171	2.95487297850086
2.178	2.82119489624356
2.194	2.49927150456781
2.199	2.4652490052832
2.202	2.46637266017648
2.205	2.48287321570405
2.211	2.5540176584865
2.234	2.87756982546627
2.237	2.88389802041042
2.24	2.8786656573359
2.244	2.85555468835317
2.252	2.77114091437603
2.266	2.62241454147348
2.272	2.60006886307337
2.276	2.60369606928165
2.28	2.62075141605552
2.288	2.68283191677447
2.302	2.79127926036137
2.307	2.80607758843754
2.311	2.80536507526843
2.316	2.78985364355863
2.324	2.74100639326027
2.34	2.64156853468191
2.346	2.62767901699662
2.351	2.62837600861856
2.357	2.64060572644155
2.374	2.68313781842735
2.379	2.68222788061564
2.384	2.6716995442074
2.391	2.6423033847541
2.424	2.47898063938055
2.434	2.4622551996537
2.445	2.44317089175533
2.454	2.41544687529479
2.468	2.35218013458215
2.481	2.30138657833228
2.487	2.29147966305883
2.492	2.29258680451419
2.497	2.30306372679375
2.503	2.32830951218528
2.511	2.38281315127951
2.522	2.49334478384352
2.535	2.67253027713537
2.541	2.73822607677483
2.543	2.72147779309139
2.546	2.64766710398125
2.55	2.42943132214846
2.557	1.69122763395029
2.582	-1.2151382117922
2.586	-1.30886373339816
2.589	-1.27475312204311
2.593	-1.10282791463694
2.6	-0.546277365894265
2.616	0.798212657448509
2.621	0.94863947698025
2.623	0.957439741442649
2.625	0.937494927864746
2.629	0.818392063862698
2.636	0.418374762995674
2.653	-0.607983158234053
2.658	-0.698591629488351
2.66	-0.697264720802883
2.663	-0.656907036981936
2.668	-0.501301527170519
2.68	0.0936305974800726
2.689	0.438567278103284
2.694	0.510133520836369
2.695	0.512643073031587
2.698	0.497163649059858
2.702	0.427418276033692
2.709	0.207004432134315
2.725	-0.31579273463491
2.73	-0.371999296389197
2.732	-0.374367248141997
2.734	-0.365527800995736
2.738	-0.317088869384469
2.745	-0.158564800737208
2.761	0.227489707313302
2.766	0.27141574176223
2.768	0.27428046555864
2.771	0.263248211701383
2.776	0.208748441053049
2.785	0.0402964308841174
2.797	-0.163430058683048
2.802	-0.197609935574796
2.804	-0.200536676650481
2.807	-0.193649118340877
2.811	-0.165400622060718
2.819	-0.0632820130408271
2.823	0.0417276690601467
2.828	0.29962781284901
2.834	0.876405301473364
2.865	4.65910521511839
2.869	4.73297566892263
2.871	4.71450322653698
2.875	4.57826829497531
2.882	4.10480180584169
2.898	2.95279284970916
2.903	2.83163737089383
2.904	2.82667152066581
2.907	2.84939516001332
2.911	2.9599764138399
2.918	3.31355059147189
2.933	4.10821668001771
2.938	4.20734388675494
2.94	4.21332522690262
2.942	4.20016489990841
2.946	4.12031215756309
2.953	3.84701370955949
2.971	3.0752856324417
2.976	3.00485937533916
2.978	3.0015011775625
2.98	3.01173138287782
2.984	3.0688928417487
2.991	3.25398338597059
3.006	3.66349046692796
3.011	3.71085598178275
3.013	3.71211323508914
3.016	3.69546036310424
3.021	3.62389577633042
3.031	3.38319541803983
3.042	3.1484573973998
3.048	3.09844049256741
3.05	3.09693700479424
3.054	3.1155478842646
3.06	3.18810980849924
3.082	3.50652320113596
3.086	3.51488330000636
3.089	3.50728702672139
3.094	3.47183256533776
3.104	3.3522399198323
3.115	3.24199714288528
3.12	3.22504584276684
3.124	3.22958139113772
3.128	3.24900983315734
3.136	3.31976270384539
3.152	3.46486152831187
3.158	3.48326490968581
3.162	3.48130263614645
3.166	3.46948234665979
3.174	3.42704925201166
3.186	3.3665744025927
3.191	3.35796150562088
3.195	3.36074254859879
3.201	3.38013775684632
3.21	3.432294977286
3.224	3.51046047020433
3.231	3.52660777352373
3.236	3.52682556443648
3.242	3.51762348543807
3.259	3.4847236943106
3.264	3.48536911871627
3.27	3.49523690257913
3.278	3.52062828797356
3.3	3.59720578856362
3.304	3.60452137258304
3.307	3.58392436039329
3.311	3.48080723667549
3.316	3.19382476391734
3.323	2.42373375277146
3.365	-2.78379076372681
3.372	-2.99493553583827
3.375	-3.01511434480602
3.377	-3.00490689576368
3.381	-2.93245757849043
3.388	-2.67927763783543
3.405	-2.01898561397422
3.41	-1.9596315999176
3.413	-1.96536510016192
3.417	-2.01770642593827
3.424	-2.20284089626797
3.442	-2.71743385448839
3.447	-2.75698337417873
3.449	-2.75529551793174
3.452	-2.73508763276481
3.457	-2.66121694216231
3.482	-2.21015244090459
3.484	-2.20826968869364
3.487	-2.21881320533502
3.492	-2.26794367292492
3.502	-2.43669584886908
3.513	-2.60204307805279
3.519	-2.63711638476802
3.522	-2.63660522859418
3.525	-2.6246873600459
3.531	-2.57286445934968
3.553	-2.34714648647662
3.557	-2.34198832553417
3.561	-2.35200078756375
3.567	-2.39050639333462
3.589	-2.55827165180412
3.593	-2.56166080416142
3.597	-2.55339945857826
3.603	-2.52266199736182
3.628	-2.36976080166893
3.632	-2.36713991072929
3.636	-2.37186166220419
3.642	-2.38900580469713
3.657	-2.43537660436493
3.662	-2.43711804991277
3.667	-2.42812868464178
3.673	-2.40384270968398
3.684	-2.33472791444269
3.699	-2.24585972170968
3.708	-2.21777209454251
3.717	-2.20562125613767
3.728	-2.1932801769728
3.736	-2.17403425866187
3.746	-2.13354344993035
3.766	-2.04652744448451
3.772	-2.03724146524369
3.777	-2.03997778053823
3.782	-2.05319518979194
3.789	-2.08959200151041
3.798	-2.16517182257015
3.81	-2.30861153694712
3.824	-2.49579509525394
3.826	-2.47946704938358
3.829	-2.40514363126664
3.833	-2.18605026602618
3.84	-1.44461779473948
3.861	0.979285745627212
3.862	0.994536192791924
3.863	0.991374687369468
3.865	0.925651917926339
3.869	0.550807672743171
3.876	-0.668291665996922
3.899	-5.29716977607007
3.903	-5.4911860820137
3.904	-5.49694978783376
3.906	-5.45895767758139
3.91	-5.20077363671393
3.917	-4.31199643211895
3.933	-2.11512623213281
3.938	-1.86573691687856
3.94	-1.84992820855591
3.942	-1.88108906492145
3.946	-2.07267914504262
3.953	-2.7193152457674
3.969	-4.30365136871271
3.974	-4.47575214634025
3.975	-4.48351730904305
3.977	-4.47253004576098
3.98	-4.39274721023952
3.985	-4.11454758589993
3.999	-2.92500758077244
4.007	-2.45516511819442
4.012	-2.35829535678116
4.014	-2.36502108295391
4.017	-2.4205865224777
4.023	-2.66618024271621
4.044	-3.70823429236837
4.048	-3.74492465875266
4.05	-3.73508090731891
4.054	-3.66310851914608
4.061	-3.40742136869211
4.079	-2.69267318179631
4.084	-2.63773084263758
4.086	-2.64033082072851
4.089	-2.66894747444635
4.094	-2.77319932703304
4.119	-3.41692461425647
4.121	-3.42111546952414
4.124	-3.40885352511658
4.128	-3.3615110137405
4.136	-3.19350458868492
4.15	-2.9038986058169
4.155	-2.86574912281761
4.157	-2.86368474573179
4.16	-2.87441345310152
4.165	-2.92511277705361
4.174	-3.08194124138601
4.186	-3.2773722241487
4.192	-3.31766560769366
4.195	-3.31946086810543
4.199	-3.30396118362197
4.205	-3.25061928143287
4.224	-3.05838950801574
4.228	-3.04980203303554
4.231	-3.05405536113724
4.235	-3.07303682845155
4.242	-3.1343849448779
4.26	-3.30580548548348
4.266	-3.32418142240992
4.27	-3.32202506779172
4.275	-3.30591028880016
4.298	-3.20721851739582
4.302	-3.20973016897352
4.307	-3.22400185645126
4.315	-3.26586085759118
4.333	-3.36666136132239
4.337	-3.37807011391101
4.34	-3.35883628645438
4.344	-3.25471307871627
4.349	-2.96341263239836
4.356	-2.18405445841325
4.397	2.98041946582541
4.404	3.21924422932684
4.408	3.2534509513293
4.41	3.24262424009911
4.414	3.17020240728875
4.421	2.92076041192442
4.438	2.27462738357096
4.443	2.21731886697614
4.446	2.22358123125584
4.45	2.27586987139078
4.457	2.45919458888075
4.474	2.94991085735584
4.479	2.99979498707826
4.481	3.0023933464545
4.483	2.99534342161272
4.487	2.95487293869859
4.494	2.82119491519718
4.51	2.49927158731948
4.515	2.46524907669739
4.518	2.46637271881662
4.521	2.48287325833915
4.527	2.55401766437165
4.55	2.87756977017576
4.553	2.8838979732204
4.556	2.87866562095633
4.56	2.85555466911949
4.568	2.77114093051074
4.582	2.62241458594539
4.588	2.60006890037766
4.592	2.60369609667239
4.596	2.62075143101705
4.604	2.68283190576426
4.618	2.79127922778656
4.623	2.80607755940436
4.627	2.80536505267563
4.632	2.78985363196473
4.64	2.74100640072742
4.656	2.64156855808588
4.662	2.62767903523061
4.667	2.62837601929262
4.673	2.6406057265012
4.69	2.68313780097893
4.695	2.68222786473345
4.7	2.67169953259918
4.707	2.64230338175058
4.74	2.47898064467285
4.75	2.46225519574359
4.761	2.4431708825059
4.77	2.41544686776832
4.784	2.35218013602914
4.797	2.30138658507415
4.803	2.29147966945527
4.808	2.29258680938709
4.813	2.30306372939845
4.819	2.32830951174412
4.827	2.38281314753344
4.838	2.49334477900247
4.851	2.67253027586943
4.857	2.73822607770779
4.859	2.72147779468103
4.862	2.6476671064208
4.866	2.42943132539773
4.873	1.69122763756888
4.898	-1.21513821352636
4.902	-1.30886373574454
4.905	-1.27475312464476
4.909	-1.10282791729199
4.916	-0.546277367922723
4.932	0.798212658374827
4.937	0.948639478577888
4.939	0.957439743216722
4.941	0.937494929756557
4.945	0.818392065809705
4.952	0.418374764507677
4.969	-0.607983158996531
4.974	-0.69859163070895
4.976	-0.6972647221371
4.979	-0.656907038404782
4.984	-0.501301528524741
4.996	0.0936305971087812
5.005	0.43856727863835
5.01	0.510133521715626
5.011	0.512643073958393
5.014	0.49716365008209
5.018	0.427418277070835
5.025	0.207004432917619
5.041	-0.315792735009417
5.046	-0.371999297022009
5.048	-0.374367248841754
5.05	-0.365527801739375
5.054	-0.317088870145319
5.061	-0.158564801321413
5.077	0.22748970757469
5.082	0.27141574221726
5.084	0.274280466064864
5.087	0.263248212252779
5.092	0.208748441594357
5.101	0.040296431183334
5.113	-0.163430058864909
5.118	-0.197609935901679
5.12	-0.200536677016427
5.123	-0.193649118742411
5.127	-0.16540062246575
5.135	-0.0634117724936782
5.149	0.117598057998733
5.155	0.146031477833475
5.159	0.142676096523825
5.163	0.123011221095815
5.17	0.0602178018652682
5.186	-0.089916315377689
5.191	-0.106345206402644
5.195	-0.104755909374921
5.199	-0.0911131751263783
5.206	-0.0459641822838668
5.223	0.068624921657146
5.228	0.0784625743060703
5.232	0.0756030142332378
5.237	0.0601899175449683
5.246	0.0120964075798264
5.258	-0.0464729670536608
5.264	-0.0571134413017393
5.269	-0.0540389408267563
5.275	-0.03816289853971
5.299	0.0412705411141232
5.304	0.0409946467635587
5.31	0.0312056440535535
5.321	-0.00117155363942789
5.331	-0.0255481046369388
5.337	-0.0306011398170787
5.343	-0.0273810545920883
5.351	-0.0132698755934459
5.368	0.0196399378651968
5.374	0.0225870441921376
5.381	0.0185376842361897
5.392	0.00198768633110102
5.404	-0.0139880986978929
5.411	-0.0163003067652063
5.419	-0.0119005233390057
5.446	0.0121276239243766
5.455	0.00906235637469521
5.483	-0.00869708228266042
5.493	-0.00555675597568595
5.518	0.00651913244836955
5.53	0.00394074764352936
5.554	-0.00458284694209699
5.568	-0.00215532373464988
5.591	0.00354398075755746
5.608	0.00081042175757684
5.629	-0.00240402435785025
5.652	0.000960111923945739
5.672	0.00153600137425247
5.712	-0.00064504984220104
5.749	0.000598333911633553
5.789	-6.62292656938845e-05
5.831	2.4093160480021e-06
5.888	0.00034313649944373
6.066	4.42139601251057e-05
7.306	0.000101395082254818
7.381	0.000101395653408609


==> ref1_unique_f-4.tsv <==
0	0
0.501	0
0.503	0.0127783771541523
0.506	0.0691025783895949
0.51	0.233463491199021
0.515	0.63717171366904
0.525	2.02056157954944
0.542	4.39561235821509
0.548	4.78155230825261
0.551	4.83723897245415
0.554	4.80341612306985
0.558	4.63461385328403
0.566	4.0083246379525
0.58	2.91483455273712
0.585	2.76722611772268
0.587	2.75679582507181
0.589	2.77360554992479
0.593	2.88226697150854
0.6	3.25324321222343
0.616	4.16196118718527
0.621	4.25749691311047
0.622	4.26104743663261
0.625	4.24093825958138
0.629	4.14757417243807
0.636	3.84651895328489
0.653	3.06135494613759
0.658	2.97708669349172
0.66	2.96994457432937
0.663	2.98655639339373
0.667	3.05404013496683
0.675	3.29267483644467
0.688	3.67423777529429
0.693000000000001	3.73328908594115
0.695	3.73814054366106
0.698	3.72548181441987
0.702	3.6745486822217
0.71	3.48960607812964
0.725	3.13647735985549
0.731	3.08824478112202
0.734	3.09105082059563
0.738	3.12047265116768
0.745	3.22509238536925
0.762	3.50236329061535
0.767	3.52892967360496
0.77	3.52786613483055
0.773	3.51483046512532
0.779	3.4596181748922
0.8	3.23116247211353
0.804	3.22407000565949
0.807	3.22971357481982
0.812	3.25777407492272
0.821	3.34647771518907
0.834	3.46758887155487
0.84	3.49002696786874
0.843	3.49117013080079
0.847	3.4831301202536
0.853	3.45534635652296
0.871	3.36287507963229
0.876	3.35925595372705
0.88	3.36624837507247
0.886	3.39109501046046
0.913	3.52885351199284
0.918	3.53109429397644
0.923	3.52523794123941
0.945	3.48472965041216
0.95	3.48867398796018
0.957	3.50574972657459
0.969	3.55344618822318
0.981	3.59510171499305
0.986	3.6047262538414
0.988	3.59442709961791
0.991	3.54176913739235
0.995	3.38591230980181
1	3.00689035582886
1.011	1.60387819899743
1.041	-2.36916916692175
1.049	-2.86874383229093
1.055	-3.01236538882349
1.057	-3.02179071740522
1.059	-3.01221122449159
1.063	-2.94043436982571
1.07	-2.68623255957303
1.087	-2.01560453364439
1.092	-1.95386067950417
1.095	-1.95879531142298
1.099	-2.010903440537
1.106	-2.19770445079526
1.124	-2.7198686900229
1.129	-2.76009269536369
1.131	-2.75839780107862
1.134	-2.73790813657945
1.139	-2.6629829977244
1.164	-2.20651918418837
1.166	-2.20464769810838
1.169	-2.21530808661106
1.174	-2.26480836037374
1.184	-2.43420854286444
1.195	-2.59922425746856
1.201	-2.63370979595684
1.204	-2.63286671254398
1.207	-2.62068172144086
1.213	-2.56863324774412
1.235	-2.34510089492409
1.239	-2.34019315925512
1.243	-2.35017922180291
1.249	-2.38794690213584
1.271	-2.55075373919551
1.275	-2.55391761982764
1.279	-2.54583758213866
1.285	-2.51614156764184
1.309	-2.37162178739519
1.314	-2.3673513084612
1.318	-2.37181623269977
1.326	-2.39450503188227
1.338	-2.42814298070312
1.343	-2.43058874568926
1.348	-2.42309365893396
1.354	-2.40134405915624
1.364	-2.34379689375495
1.381	-2.24802981467943
1.39	-2.22111730345916
1.4	-2.2065008842954
1.41	-2.19167406896919
1.418	-2.1699458998998
1.429	-2.12361214234524
1.446	-2.05144520837174
1.452	-2.0401581839293
1.457	-2.04021340443009
1.462	-2.04988531403743
1.468	-2.07465861795292
1.476	-2.12960107451592
1.487	-2.24304430274372
1.501	-2.44371757643129
1.505	-2.4849403173373
1.508	-2.46467488539943
1.511	-2.3855855144548
1.515	-2.15889385367599
1.522	-1.41462966700434
1.542	0.935083522536556
1.544	0.979324536140767
1.545	0.97467663499893
1.547	0.906717700189105
1.551	0.528498373484109
1.558	-0.69710437204161
1.581	-5.30894246854143
1.585	-5.49208972092721
1.586	-5.49520277597473
1.588	-5.45215555129653
1.592	-5.18541972169298
1.599	-4.289076199269
1.615	-2.11009337792968
1.62	-1.87009916598187
1.622	-1.85761272486899
1.624	-1.89166355769106
1.628	-2.08740510206973
1.635	-2.73511872160565
1.651	-4.30091119843203
1.656	-4.46720810773369
1.657	-4.47408995133549
1.66	-4.44276829768649
1.664	-4.28896232395705
1.671	-3.78988173574801
1.688	-2.50652020551251
1.693	-2.38035925219298
1.694	-2.37440107610681
1.696	-2.38134434748181
1.699	-2.43625861017752
1.705	-2.67749175841045
1.726	-3.69691836856835
1.73	-3.73307889277615
1.732	-3.72371544023144
1.736	-3.6541833077673
1.743	-3.40633178973459
1.761	-2.71172200157274
1.766	-2.65732919375252
1.768	-2.65922042981589
1.771	-2.6859991467135
1.776	-2.78526845593055
1.789	-3.18646985885365
1.798	-3.38092107633558
1.803	-3.41108988466027
1.806	-3.40051508606009
1.81	-3.35656019544683
1.818	-3.19807318415792
1.832	-2.92111673895512
1.837	-2.88333523707873
1.839	-2.88065752193782
1.842	-2.88974102029158
1.847	-2.93611779735566
1.856	-3.08261645200634
1.869	-3.27828106523622
1.875	-3.31088021030001
1.878	-3.31004607921801
1.882	-3.29277257360518
1.889	-3.22976860602214
1.905	-3.07559998293992
1.91	-3.06166349964992
1.914	-3.06729997427901
1.919	-3.09350907666298
1.928	-3.17600871655948
1.942	-3.29758533848396
1.948	-3.317728900139
1.952	-3.31789850769648
1.957	-3.30534429680241
1.966	-3.26217096169045
1.976	-3.219650161852
1.981	-3.21229508310295
1.986	-3.21713751542627
1.991	-3.23351781705811
2	-3.28272448224243
2.015	-3.36243189903799
2.019	-3.37336612323459
2.021	-3.36399667977307
2.024	-3.31158672675368
2.028	-3.15402814684156
2.033	-2.77015489006128
2.044	-1.35153007186574
2.073	2.53331470715144
2.081	3.07646288788323
2.087	3.24285538487724
2.09	3.26258487797958
2.092	3.25226152511193
2.096	3.17996173712983
2.103	2.92775123234156
2.12	2.26920276187541
2.125	2.21007371325905
2.128	2.21595311890629
2.132	2.26850914822441
2.139	2.45396772354856
2.156	2.95178486148718
2.161	3.00273918374183
2.163	3.00554363182658
2.165	2.99857824892031
2.169	2.95789065515701
2.176	2.82278932160196
2.192	2.49518995728769
2.197	2.45966522276169
2.199	2.45818963384256
2.203	2.47622098850387
2.208	2.5324667272098
2.233	2.87908614880131
2.236	2.88180764528483
2.24	2.86777969914607
2.246	2.81600871060238
2.267	2.60005266000718
2.271	2.5917859427946
2.274	2.59545823142504
2.278	2.61224073108994
2.286	2.67438573566629
2.3	2.78559750707732
2.306	2.80257255045183
2.31	2.79975234251963
2.314	2.78646835755979
2.321	2.74454668829069
2.339	2.63064704501923
2.345	2.61866223124677
2.35	2.62123981327232
2.357	2.63870791938898
2.371	2.67798279821356
2.376	2.68008340567428
2.381	2.67236243941869
2.387	2.65053969152953
2.398	2.586933657513
2.414	2.49846390239837
2.423	2.47170232193085
2.434	2.45564751474587
2.444	2.43945199655077
2.452	2.41608696778741
2.464	2.36361806826992
2.479	2.30148009759708
2.485	2.2903542038043
2.49	2.29049450277068
2.495	2.30019417525752
2.501	2.32492573257008
2.509	2.379719477307
2.52	2.49292391937567
2.534	2.69350017926001
2.538	2.73475342384372
2.541	2.71452407152644
2.544	2.63547887141673
2.548	2.40885290678626
2.555	1.66469966811346
2.579	-1.14521174831564
2.584	-1.27996134232866
2.585	-1.27748098877969
2.588	-1.21390700811935
2.593	-0.943595940452561
2.603	-0.0531108110576088
2.614	0.777313702303533
2.619	0.920954896466642
2.621	0.928548582691359
2.623	0.908318332844609
2.627	0.791374180464422
2.634	0.402626765521982
2.651	-0.586718758003806
2.656	-0.672810636746999
2.658	-0.671081747964787
2.661	-0.631648676469531
2.666	-0.481324896932966
2.678	0.0898123764348595
2.687	0.419364190140221
2.692	0.487317581632152
2.693	0.489628270760901
2.696	0.474612345556278
2.7	0.407820640752895
2.708	0.161824122603805
2.722	-0.280843206574406
2.728	-0.352729631989908
2.73	-0.354967546003999
2.732	-0.346591937913932
2.736	-0.300742755747145
2.743	-0.150865363224141
2.759	0.213607713011422
2.764	0.255140431488708
2.766	0.25791541171333
2.769	0.247665756171136
2.774	0.196657284218396
2.783	0.038812653437355
2.795	-0.152211154995896
2.801	-0.18656993844255
2.805	-0.181029765032627
2.809	-0.154906898275537
2.817	-0.0601937468576441
2.821	0.0404563210739735
2.826	0.293529854306262
2.832	0.866578195278282
2.848	3.21093991117119
2.859	4.47067974595978
2.865	4.74592382779375
2.867	4.76021259998452
2.869	4.73732697603329
2.873	4.59093050452169
2.88	4.09912961193892
2.896	2.92966749282925
2.901	2.81251662304464
2.902	2.80876864205321
2.904	2.8205495066527
2.908	2.91580318922922
2.915	3.25783966479768
2.932	4.15265674453119
2.937	4.22572888019437
2.939	4.22062309208119
2.942	4.17769378100203
2.947	4.02435261431164
2.959	3.44517467518894
2.969	3.07066072687391
2.974	3.00205900053723
2.975	2.99910893164598
2.978	3.0109438473052
2.982	3.07028525766754
2.99	3.29064358932708
3.004	3.67089746665225
3.009	3.71775879267609
3.012	3.71541421958726
3.015	3.69117071694776
3.021	3.58794522276106
3.044	3.11257750402676
3.047	3.10196550098813
3.05	3.10815286814866
3.054	3.1400413759771
3.061	3.24320866439303
3.077	3.49052744573132
3.082	3.51782658210331
3.085	3.51813889893641
3.088	3.50703153780886
3.093	3.46716843209225
3.117	3.2330087320939
3.12	3.23158442744039
3.124	3.24318767094255
3.13	3.2847634523602
3.154	3.48133726035515
3.158	3.48530170868662
3.162	3.47871812482035
3.168	3.45359441439451
3.186	3.36619517940221
3.191	3.362223116246
3.195	3.36841160896069
3.201	3.39147299164418
3.215	3.47507476919032
3.225	3.51841235839268
3.231	3.52750063711733
3.236	3.52561124730657
3.243	3.5130748466792
3.256	3.48764720085953
3.261	3.48588731504932
3.266	3.49090844997003
3.273	3.50865165791504
3.289	3.57045151329286
3.299	3.59843966615112
3.302	3.60314105104059
3.304	3.59261565541824
3.307	3.53973479696198
3.311	3.38380735207152
3.316	3.00504277012203
3.327	1.60349969619223
3.357	-2.36820963056415
3.365	-2.86866450325651
3.371	-3.01291427924286
3.373	-3.02251008024107
3.375	-3.01307379382738
3.379	-2.94148935805692
3.386	-2.68729975774254
3.403	-2.0155232289221
3.408	-1.95341638251063
3.411	-1.958183046579
3.415	-2.01014457821841
3.422	-2.19692433493468
3.44	-2.71996835057515
3.445	-2.76044686843294
3.447	-2.75883183304534
3.45	-2.73843215983921
3.455	-2.66356907327104
3.48	-2.20630496682899
3.482	-2.20436887847705
3.485	-2.21495248569645
3.49	-2.2643867345197
3.5	-2.43388771105808
3.511	-2.59922828743994
3.517	-2.63388269005338
3.52	-2.63310313792111
3.523	-2.62096279868689
3.529	-2.56894057736719
3.551	-2.34501837367414
3.555	-2.34003984926515
3.559	-2.34997770063452
3.565	-2.38772332091505
3.587	-2.55080936996479
3.591	-2.5540256540742
3.595	-2.54598193810938
3.601	-2.51630411799487
3.625	-2.37156395330509
3.63	-2.36725359162619
3.634	-2.37170144080358
3.642	-2.39439877363185
3.654	-2.42812507036998
3.659	-2.43061346749668
3.663	-2.42545753431961
3.669	-2.40591643158123
3.678	-2.35659224545276
3.698	-2.24408918908888
3.707	-2.21908660500331
3.718	-2.2040766362174
3.727	-2.18954575213816
3.735	-2.16646875083169
3.747	-2.11404295409063
3.762	-2.05145502568646
3.768	-2.04014835540265
3.773	-2.04019044019242
3.778	-2.04985441905615
3.784	-2.07462636448121
3.792	-2.12957950288987
3.803	-2.24304852730672
3.817	-2.44374125756318
3.821	-2.48496342431658
3.824	-2.46469580573797
3.827	-2.38560298040231
3.831	-2.15890525627487
3.838	-1.41462880055078
3.858	0.935100013462323
3.86	0.979339919963381
3.861	0.97469130495136
3.863	0.906730657569477
3.867	0.52850700196089
3.874	-0.697104632817806
3.897	-5.30895327621794
3.901	-5.49209787624553
3.902	-5.49521013206501
3.904	-5.45216119241819
3.908	-5.18542166687939
3.915	-4.28907199818633
3.931	-2.11008479046086
3.936	-1.87009254880002
3.938	-1.85760721231848
3.94	-1.89165927507994
3.944	-2.08740349072028
3.951	-2.73512160723204
3.967	-4.30091748464224
3.972	-4.46721301889625
3.973	-4.47409448310258
3.976	-4.44277154137497
3.98	-4.28896363831189
3.987	-3.78987976203728
4.004	-2.50651573979972
4.009	-2.38035588000815
4.01	-2.3743979936308
4.012	-2.38134189594537
4.015	-2.43625719357806
4.021	-2.67749245897078
4.042	-3.69692139385799
4.046	-3.7330811932027
4.048	-3.72371728936792
4.052	-3.65418415258236
4.059	-3.4063308801792
4.077	-2.71171968253347
4.082	-2.6573274790977
4.084	-2.65921903763589
4.087	-2.68599829114303
4.092	-2.78526853943182
4.105	-3.18647160667948
4.114	-3.38092271308104
4.119	-3.41109104948049
4.122	-3.40051587912383
4.126	-3.35656044618723
4.134	-3.19807243541465
4.148	-2.9211154569112
4.153	-2.88333421412548
4.155	-2.88065665216492
4.158	-2.88974041694227
4.163	-2.93611768575191
4.172	-3.08261711511728
4.185	-3.27828197834169
4.191	-3.31088085893178
4.194	-3.31004653709185
4.198	-3.29277274805194
4.205	-3.22976830240296
4.221	-3.07559931460762
4.226	-3.06166297637751
4.23	-3.06729962759022
4.235	-3.09350898722123
4.244	-3.17600904538065
4.258	-3.29758581340022
4.264	-3.31772922891097
4.268	-3.31789869733384
4.273	-3.30534429714593
4.282	-3.26217068168384
4.292	-3.21964979767046
4.297	-3.21229477747679
4.302	-3.21713731790476
4.307	-3.23351775374927
4.316	-3.28272464411056
4.331	-3.36243214569772
4.335	-3.37336632154547
4.337	-3.36399684597997
4.34	-3.31158683803135
4.344	-3.15402817856906
4.349	-2.77015482591163
4.36	-1.35152988193349
4.389	2.53331461756521
4.397	3.0764627483083
4.403	3.24285525230805
4.406	3.26258476191006
4.408	3.25226142393904
4.412	3.17996167259756
4.419	2.92775124079432
4.436	2.26920286426362
4.441	2.2100738033473
4.444	2.21595319404968
4.448	2.26850919717623
4.455	2.4539677195858
4.472	2.9517847870453
4.477	3.00273911749228
4.479	3.00554357217811
4.481	2.99857819741585
4.485	2.95789062335352
4.492	2.82278932827421
4.508	2.49519001136903
4.513	2.4596652714477
4.515	2.4581896779183
4.519	2.47622102011893
4.524	2.53246673952428
4.549	2.87908611305038
4.552	2.88180761468622
4.556	2.8677796780493
4.562	2.81600870667911
4.583	2.60005268775303
4.587	2.5917859667947
4.59	2.59545825091332
4.594	2.61224074300277
4.602	2.67438573086773
4.616	2.78559748641765
4.622	2.80257253192566
4.626	2.79975232801429
4.63	2.78646834848164
4.637	2.74454668989374
4.655	2.63064705979178
4.661	2.61866224285299
4.666	2.6212398201745
4.673	2.63870791854095
4.687	2.67798278751317
4.692	2.68008339509016
4.697	2.67236243082862
4.703	2.6505396870704
4.714	2.5869336615355
4.73	2.49846390972568
4.739	2.47170232533415
4.75	2.4556475119634
4.76	2.43945199087642
4.768	2.41608696283468
4.78	2.3636180678017
4.795	2.30148010161553
4.801	2.29035420784154
4.806	2.29049450602993
4.811	2.30019417722315
4.817	2.32492573269115
4.825	2.37971947528527
4.836	2.49292391637939
4.85	2.69350017842856
4.854	2.73475342391308
4.857	2.71452407223119
4.86	2.6354788726776
4.864	2.40885290861019
4.871	1.66469967030938
4.895	-1.1452117490657
4.9	-1.27996134362856
4.901	-1.27748099015782
4.904	-1.21390700966082
4.909	-0.943595942022273
4.919	-0.0531108119060386
4.93	0.777313702718365
4.935	0.920954897324726
4.937	0.928548583675983
4.939	0.908318333922159
4.943	0.79137418162171
4.95	0.402626766492647
4.967	-0.586718758357264
4.972	-0.672810637405052
4.974	-0.671081748706242
4.977	-0.631648677289096
4.982	-0.481324897754245
4.994	0.0898123761315048
5.003	0.419364190381263
5.008	0.487317582099522
5.009	0.489628271261992
5.012	0.474612346131902
5.016	0.407820641362743
5.024	0.161824123072723
5.038	-0.280843206697584
5.044	-0.352729632321431
5.046	-0.354967546383154
5.048	-0.346591938327814
5.052	-0.300742756189847
5.059	-0.150865363592895
5.075	0.213607713121697
5.08	0.255140431723555
5.082	0.257915411984068
5.085	0.24766575647815
5.09	0.19665728453673
5.099	0.0388126536391793
5.111	-0.152211155069745
5.117	-0.18656993862298
5.121	-0.181029765253617
5.125	-0.154906898508735
5.133	-0.0601937470354654
5.147	0.108341440903141
5.153	0.135080824038888
5.157	0.132235728901476
5.161	0.114273773461913
5.168	0.056501373105708
5.184	-0.0823107699530148
5.189	-0.097736006667426
5.193	-0.0965304986470876
5.197	-0.0842304497645365
5.204	-0.0430776917642808
5.221	0.0621520669895359
5.226	0.0714200583817002
5.23	0.0690415311316501
5.236	0.0512989576700873
5.248	-0.00930444262153873
5.257	-0.0444171300801939
5.262	-0.0517242108276106
5.267	-0.0491901207023329
5.273	-0.0350719430642039
5.297	0.036868382720618
5.302	0.0368352550535942
5.308	0.0282652912577124
5.319	-0.00061256563898926
5.329	-0.022617020296579
5.335	-0.0273368127367482
5.341	-0.0246713911812346
5.349	-0.012289241869972
5.366	0.0171020475628154
5.373	0.0198172994189934
5.38	0.0155121935688616
5.393	-0.00234630715604123
5.404	-0.0133936012446441
5.412	-0.0137224334621653
5.422	-0.00604743163074151
5.439	0.00920505440070585
5.448	0.0100387340287806
5.459	0.00385293660802777
5.476	-0.00689916294617721
5.486	-0.00689595485474825
5.501	0.000421005206132641
5.515	0.00541755410896805
5.527	0.00373943442140146
5.555	-0.00397388701133483
5.572	-0.000244002618102535
5.591	0.00289313367633159
5.612	-0.000593667905304684
5.631	-0.00192703856074239
5.679	0.000308302721314213
5.708	-0.000783972588725312
5.752	0.000137321862949236
5.791	1.80597141863359e-05
5.839	-0.000281077245706918
6.088	2.07016006958938e-05
7.194	1.78172765430418e-09
7.381	0

